Development of transverse flow at small and large opacities in conformal kinetic theory

We employ an effective kinetic description, based on the Boltzmann equation in the relaxation time approximation, to study the space-time dynamics and development of transverse flow of small and large collision systems. By combining analytical insights in the small opacity limit with numerical simulations at larger opacities, we are able to describe the development of transverse flow from very small to very large opacities. Suprisingly, we find that deviations between kinetic theory and hydrodynamics persist even in the limit of very large opacities, which can be attributed to the presence of the early pre-equilibrium phase.

==> report/prd_response.txt <==
We are grateful to the referee for assessing our paper and providing helpful suggestions for its improvement. We have implemented these changes and respond to the additional inquiries below. We hope that with these modifications the paper is now suitable for publication in Phys. Rev. D. 

Referee: (1) The main thing I found confusing in the presentation was that
there were two methods introduced for the numerical evolution: moment
method and Lattice Boltzmann method, and it was not crystal clear
which was being presented in each figure. It is stated that open
symbols/dashed lines are obtained using the first method and solid
symbols/solid lines using the second. However, on a individual figure
basis it is sometimes difficult to assess which is being plotted or if
it is in fact both. For example, in Figure 1 I see open circles with
dotted lines which are the Bjorken flow prediction, but only open
symbols on what appears to be a solid line. It seems I should
interpret open symbols as one set (method a) and the solid line and
the other set (method b), but this is not 100% clear to the reader.
Figure 2 seems to have both open and closed symbols so it seems both
are shown here, however, both are not indicated in the legend for the
figure. I would ask the authors to be more clear, on a
figure-by-figure basis as to what is being compared in each and what
method was used to obtain each result. This could done through better
legends or notes in the caption.

======================================================

Response: We thank the referee for pointing this out. Except for Figs. 5,12-14 all figures include results from both approaches, which are in excellent agreement with each other. We have added additional descriptions in the figure captions that clarify which of the plotted results are obtained in which method of discretizing kinetic theory. Now all captions include a sentence like the following:

Solid lines with solid circles denote results from the RLB method, while dotted lines with open circles were obtained in the moment method.

+++++++++++++++++++++++++++++++++++++++++++++++++++++++

Referee: (2) In the case of Bjorken and Gubser flows it is possible to solve
the RTA Boltzmann equation exactly for arbitrary opacity. Have the
authors compared their results to the exact solutions? A comparison
with Gubser flow would be interesting since it possesses transverse
flow. Of course, it will have zero v_n for n>0 by symmetry. This is
not a requirement for publication, I am just curious.

======================================================

Response: We have performed effectively 0+1D simulations of Bjorken flow, and are able to reproduce the results in the literature with both methods. The RLB method has been benchmarked against (semi-)analytical solutions for Bjorken flow with different initial conditions in [76] and in 1807.10143. Some additional details of such simulations were laid out in Appendix E, where we now extended Fig. 14 to show a comparison with the universal energy attractor function $\mathcal{E}(\tilde{w})$ reported in Ref. [90]. We apologise but we have not performed any studies in the Gubser flow setup.


+++++++++++++++++++++++++++++++++++++++++++++++++++++++

Referee: (3) I am also curious about the Landau matching in Sec. III D. Usually
Landau matching of this type can result in continuous energy momentum
tensor but no the entropy. One usually has some entropy production
associated with the approximations employed. Is that the case in this
paper?

======================================================

Response: Generally, the form of the Landau matching condition in Eq.(7) is required to guarantee energy-momentum conservation. Based on the H-theorem the kinetic evolution will lead to an increase of the Boltzmann entropy s~f log(f). However, since the latter is non-linear in the distribution f it is inaccessible within the reduced description, and we did not investigate this further. The analytical approximation made in IIID was only used to produce the linear order results in the opacity expansion. All other results have been obtained with the non-approximated Landau matching condition.

+++++++++++++++++++++++++++++++++++++++++++++++++++++++

Referee: (4) I believe the conclusion statement is too broad in saying that
since there are deviations the early time dynamics cannot be described
by viscous hydrodynamics. I agree as long as certain things are
clarified because, there are resummed approaches, such as aHydro, that
do not truncate the hydro equations in inverse Reynolds number. These
approaches have already been shown to better reproduce early-time
dynamics for Bjorken and Gubser flows and also the late time dynamics
in the latter. So I think this statement needs to be softened a bit to
include only "standard" viscous hydrodynamics approaches and mention
the possibility of using resummed approaches.

======================================================

Response: We completely agree with the referee and have modified the discussion of hydrodynamic results to indicate the possibility that more sophisticated approaches might yield better results for describing the early time behaviour. The new paragraph in the conclusion reads: 

Since the early time pre-equilibrium dynamics of the system cannot be accurately described by ordinary viscous or ideal hydrodynamics, deviations between all approaches persists even at very large opacities. With respect to RTA results, we found discrepancies of the viscous and ideal hydro results of the order of $\sim 2.5\%$ and $\sim 12\%$, respectively. However, as these discrepancies can be mostly attributed to the phenomenon of inhomogeneous longitudinal cooling, we believe that the inclusion of a more appropriate pre-equilibrium description as in K{\o}MP{\o}ST~\cite{Kurkela:2018wud,Kurkela:2018vqr} may significantly improve the agreement between microscopic and macroscopic descriptions~(see also~\cite{Kurkela:2018qeb}). Similarly, it is also conceivable that resummed hydrodynamic approaches such as anisotropic hydroynamics (aHydro) \cite{Martinez:2010sc,Florkowski:2010cf,Florkowski:2013lya,Martinez:2012tu,McNelis:2021zji} can accurately describe the inhomogeneous longitudinal cooling and it will be interesting to further investigate this in the future.




==> report/report.txt <==

----------------------------------------------------------------------
Report of the Referee -- DJ13084/Ambrus
----------------------------------------------------------------------

In this paper the authors make use of an EKT description to study the
space-time dynamics of the QGP including development of transverse
collective flow. They do so in the limit of large and small opacities.
They quantify the differences between the EKT approach and
hydrodynamics in these limits and find important corrections even in
the limit of large opacities which are attributed to the importance of
pre-equilibrium dynamics. Overall the paper is very good, however, I
have some suggestions for improvement prior to publication:

(1) The main thing I found confusing in the presentation was that
there were two methods introduced for the numerical evolution: moment
method and Lattice Boltzmann method, and it was not crystal clear
which was being presented in each figure. It is stated that open
symbols/dashed lines are obtained using the first method and solid
symbols/solid lines using the second. However, on a individual figure
basis it is sometimes difficult to assess which is being plotted or if
it is in fact both. For example, in Figure 1 I see open circles with
dotted lines which are the Bjorken flow prediction, but only open
symbols on what appears to be a solid line. It seems I should
interpret open symbols as one set (method a) and the solid line and
the other set (method b), but this is not 100% clear to the reader.
Figure 2 seems to have both open and closed symbols so it seems both
are shown here, however, both are not indicated in the legend for the
figure. I would ask the authors to be more clear, on a
figure-by-figure basis as to what is being compared in each and what
method was used to obtain each result. This could done through better
legends or notes in the caption.

(2) In the case of Bjorken and Gubser flows it is possible to solve
the RTA Boltzmann equation exactly for arbitrary opacity. Have the
authors compared their results to the exact solutions? A comparison
with Gubser flow would be interesting since it possesses transverse
flow. Of course, it will have zero v_n for n>0 by symmetry. This is
not a requirement for publication, I am just curious.

(3) I am also curious about the Landau matching in Sec. III D. Usually
Landau matching of this type can result in continuous energy momentum
tensor but no the entropy. One usually has some entropy production
associated with the approximations employed. Is that the case in this
paper?

(4) I believe the conclusion statement is too broad in saying that
since there are deviations the early time dynamics cannot be described
by viscous hydrodynamics. I agree as long as certain things are
clarified because, there are resummed approaches, such as aHydro, that
do not truncate the hydro equations in inverse Reynolds number. These
approaches have already been shown to better reproduce early-time
dynamics for Bjorken and Gubser flows and also the late time dynamics
in the latter. So I think this statement needs to be softened a bit to
include only "standard" viscous hydrodynamics approaches and mention
the possibility of using resummed approaches.

PS This report takes into account the corrections communicated to PRD
by the authors in Nov of 2022. 

==> universal/universal.dat <==
# wtilde Cinf*E Cinf*fEp 
0.000159895 0.0205486 0.0205504
0.000161092 0.0206167 0.0206186
0.000162299 0.020685 0.0206871
0.000163514 0.0207535 0.0207558
0.000164739 0.0208223 0.0208248
0.000165972 0.0208913 0.0208939
0.000167215 0.0209605 0.0209633
0.000168467 0.02103 0.021033
0.000169729 0.0210997 0.0211028
0.000171 0.0211696 0.0211729
0.00017228 0.0212397 0.0212432
0.000173571 0.0213101 0.0213138
0.00017487 0.0213808 0.0213846
0.00017618 0.0214516 0.0214556
0.000177499 0.0215227 0.0215269
0.000178829 0.0215941 0.0215984
0.000180168 0.0216657 0.0216701
0.000181517 0.0217375 0.0217421
0.000182876 0.0218096 0.0218143
0.000184246 0.0218819 0.0218867
0.000185626 0.0219544 0.0219594
0.000187016 0.0220272 0.0220324
0.000188416 0.0221003 0.0221055
0.000189828 0.0221735 0.022179
0.000191249 0.0222471 0.0222526
0.000192681 0.0223208 0.0223265
0.000194124 0.0223949 0.0224007
0.000195578 0.0224691 0.0224751
0.000197043 0.0225436 0.0225497
0.000198519 0.0226184 0.0226246
0.000200005 0.0226934 0.0226998
0.000201503 0.0227687 0.0227751
0.000203012 0.0228442 0.0228508
0.000204533 0.02292 0.0229267
0.000206065 0.022996 0.0230028
0.000207608 0.0230723 0.0230792
0.000209163 0.0231488 0.0231559
0.000210729 0.0232256 0.0232328
0.000212308 0.0233026 0.0233099
0.000213898 0.0233799 0.0233874
0.0002155 0.0234575 0.023465
0.000217114 0.0235353 0.023543
0.00021874 0.0236134 0.0236212
0.000220378 0.0236917 0.0236996
0.000222028 0.0237703 0.0237783
0.000223691 0.0238492 0.0238573
0.000225367 0.0239283 0.0239365
0.000227055 0.0240077 0.024016
0.000228755 0.0240874 0.0240958
0.000230468 0.0241673 0.0241758
0.000232194 0.0242475 0.0242561
0.000233934 0.0243279 0.0243367
0.000235686 0.0244087 0.0244175
0.000237451 0.0244897 0.0244986
0.000239229 0.0245709 0.02458
0.000241021 0.0246525 0.0246616
0.000242826 0.0247343 0.0247435
0.000244645 0.0248163 0.0248257
0.000246477 0.0248987 0.0249081
0.000248323 0.0249813 0.0249908
0.000250183 0.0250642 0.0250738
0.000252057 0.0251474 0.0251571
0.000253945 0.0252309 0.0252407
0.000255847 0.0253146 0.0253245
0.000257763 0.0253986 0.0254086
0.000259694 0.0254829 0.025493
0.000261639 0.0255675 0.0255777
0.000263598 0.0256523 0.0256626
0.000265573 0.0257375 0.0257478
0.000267562 0.0258229 0.0258333
0.000269566 0.0259086 0.0259191
0.000271585 0.0259946 0.0260052
0.000273619 0.0260809 0.0260916
0.000275668 0.0261674 0.0261782
0.000277733 0.0262543 0.0262652
0.000279813 0.0263414 0.0263524
0.000281909 0.0264289 0.0264399
0.00028402 0.0265166 0.0265277
0.000286148 0.0266046 0.0266158
0.000288291 0.0266929 0.0267042
0.00029045 0.0267815 0.0267929
0.000292626 0.0268704 0.0268819
0.000294817 0.0269596 0.0269712
0.000297025 0.0270491 0.0270608
0.00029925 0.0271389 0.0271506
0.000301492 0.027229 0.0272408
0.00030375 0.0273194 0.0273313
0.000306025 0.0274101 0.027422
0.000308317 0.0275011 0.0275131
0.000310626 0.0275924 0.0276045
0.000312953 0.0276839 0.0276962
0.000315297 0.0277758 0.0277882
0.000317658 0.0278681 0.0278804
0.000320038 0.0279606 0.027973
0.000322435 0.0280534 0.0280659
0.00032485 0.0281465 0.0281591
0.000327283 0.02824 0.0282527
0.000329734 0.0283337 0.0283465
0.000332204 0.0284278 0.0284406
0.000334692 0.0285221 0.0285351
0.000337199 0.0286168 0.0286299
0.000339725 0.0287118 0.0287249
0.000342269 0.0288072 0.0288203
0.000344833 0.0289028 0.028916
0.000347416 0.0289987 0.0290121
0.000350018 0.029095 0.0291084
0.00035264 0.0291916 0.0292051
0.000355281 0.0292885 0.0293021
0.000357942 0.0293858 0.0293994
0.000360623 0.0294833 0.029497
0.000363324 0.0295812 0.029595
0.000366045 0.0296794 0.0296933
0.000368787 0.0297779 0.0297919
0.000371549 0.0298768 0.0298909
0.000374332 0.029976 0.0299901
0.000377136 0.0300755 0.0300897
0.000379961 0.0301754 0.0301897
0.000382807 0.0302755 0.0302899
0.000385674 0.0303761 0.0303905
0.000388563 0.0304769 0.0304914
0.000391473 0.0305781 0.0305927
0.000394405 0.0306796 0.0306943
0.000397359 0.0307815 0.0307962
0.000400336 0.0308837 0.0308985
0.000403334 0.0309862 0.0310011
0.000406355 0.0310891 0.0311041
0.000409399 0.0311923 0.0312074
0.000412465 0.0312958 0.031311
0.000415555 0.0313997 0.031415
0.000418667 0.031504 0.0315193
0.000421803 0.0316086 0.031624
0.000424962 0.0317135 0.031729
0.000428145 0.0318188 0.0318344
0.000431352 0.0319245 0.0319401
0.000434583 0.0320305 0.0320462
0.000437838 0.0321368 0.0321526
0.000441118 0.0322435 0.0322594
0.000444422 0.0323505 0.0323666
0.00044775 0.032458 0.032474
0.000451104 0.0325657 0.0325819
0.000454483 0.0326738 0.0326901
0.000457887 0.0327823 0.0327987
0.000461317 0.0328912 0.0329076
0.000464772 0.0330004 0.0330169
0.000468253 0.0331099 0.0331265
0.000471761 0.0332198 0.0332365
0.000475294 0.0333301 0.0333469
0.000478854 0.0334408 0.0334576
0.000482441 0.0335518 0.0335688
0.000486054 0.0336632 0.0336802
0.000489695 0.033775 0.0337921
0.000493363 0.0338871 0.0339043
0.000497058 0.0339996 0.0340169
0.000500781 0.0341125 0.0341299
0.000504532 0.0342257 0.0342432
0.000508311 0.0343394 0.0343569
0.000512118 0.0344534 0.034471
0.000515954 0.0345678 0.0345855
0.000519819 0.0346825 0.0347004
0.000523712 0.0347977 0.0348156
0.000527635 0.0349132 0.0349312
0.000531587 0.0350291 0.0350472
0.000535568 0.0351454 0.0351636
0.00053958 0.0352621 0.0352804
0.000543621 0.0353792 0.0353975
0.000547693 0.0354966 0.0355151
0.000551795 0.0356145 0.035633
0.000555928 0.0357327 0.0357514
0.000560092 0.0358513 0.0358701
0.000564287 0.0359703 0.0359892
0.000568514 0.0360898 0.0361087
0.000572772 0.0362096 0.0362286
0.000577062 0.0363298 0.0363489
0.000581384 0.0364504 0.0364696
0.000585739 0.0365714 0.0365908
0.000590126 0.0366928 0.0367123
0.000594546 0.0368146 0.0368342
0.000599 0.0369369 0.0369565
0.000603486 0.0370595 0.0370792
0.000608006 0.0371825 0.0372023
0.00061256 0.0373059 0.0373259
0.000617148 0.0374298 0.0374498
0.000621771 0.037554 0.0375742
0.000626428 0.0376787 0.037699
0.00063112 0.0378038 0.0378241
0.000635847 0.0379293 0.0379497
0.000640609 0.0380552 0.0380758
0.000645408 0.0381815 0.0382022
0.000650242 0.0383083 0.0383291
0.000655112 0.0384355 0.0384563
0.000660019 0.0385631 0.038584
0.000664962 0.0386911 0.0387121
0.000669943 0.0388195 0.0388407
0.000674961 0.0389484 0.0389697
0.000680016 0.0390777 0.0390991
0.00068511 0.0392074 0.0392289
0.000690241 0.0393375 0.0393591
0.000695411 0.0394681 0.0394898
0.000700619 0.0395991 0.039621
0.000705867 0.0397306 0.0397525
0.000711154 0.0398625 0.0398845
0.000716481 0.0399948 0.0400169
0.000721847 0.0401276 0.0401498
0.000727254 0.0402608 0.0402831
0.000732701 0.0403944 0.0404169
0.000738189 0.0405285 0.0405511
0.000743717 0.040663 0.0406857
0.000749288 0.040798 0.0408208
0.0007549 0.0409334 0.0409563
0.000760554 0.0410693 0.0410923
0.000766251 0.0412056 0.0412288
0.00077199 0.0413424 0.0413657
0.000777772 0.0414796 0.041503
0.000783597 0.0416173 0.0416408
0.000789466 0.0417554 0.041779
0.000795379 0.041894 0.0419178
0.000801337 0.0420331 0.0420569
0.000807339 0.0421726 0.0421966
0.000813386 0.0423126 0.0423366
0.000819478 0.042453 0.0424772
0.000825616 0.0425939 0.0426182
0.000831799 0.0427353 0.0427597
0.000838029 0.0428772 0.0429017
0.000844306 0.0430195 0.0430441
0.00085063 0.0431623 0.043187
0.000857001 0.0433055 0.0433304
0.00086342 0.0434492 0.0434742
0.000869887 0.0435934 0.0436186
0.000876402 0.0437381 0.0437634
0.000882966 0.0438833 0.0439087
0.000889579 0.0440289 0.0440544
0.000896242 0.0441751 0.0442007
0.000902955 0.0443217 0.0443474
0.000909718 0.0444688 0.0444946
0.000916531 0.0446164 0.0446423
0.000923396 0.0447644 0.0447905
0.000930312 0.044913 0.0449392
0.00093728 0.0450621 0.0450884
0.0009443 0.0452116 0.045238
0.000951372 0.0453617 0.0453882
0.000958498 0.0455122 0.0455389
0.000965677 0.0456632 0.04569
0.000972909 0.0458148 0.0458417
0.000980196 0.0459668 0.0459939
0.000987538 0.0461194 0.0461465
0.000994934 0.0462724 0.0462997
0.00100239 0.046426 0.0464534
0.00100989 0.04658 0.0466076
0.00101746 0.0467346 0.0467623
0.00102508 0.0468897 0.0469175
0.00103276 0.0470453 0.0470732
0.00104049 0.0472014 0.0472295
0.00104828 0.047358 0.0473862
0.00105613 0.0475152 0.0475435
0.00106404 0.0476729 0.0477013
0.00107201 0.0478311 0.0478596
0.00108004 0.0479898 0.0480184
0.00108813 0.048149 0.0481778
0.00109628 0.0483088 0.0483377
0.00110449 0.0484691 0.0484981
0.00111276 0.0486299 0.0486591
0.0011211 0.0487913 0.0488206
0.0011295 0.0489532 0.0489826
0.00113796 0.0491156 0.0491451
0.00114648 0.0492786 0.0493082
0.00115506 0.0494421 0.0494719
0.00116372 0.0496061 0.049636
0.00117243 0.0497707 0.0498007
0.00118121 0.0499358 0.049966
0.00119006 0.0501015 0.0501318
0.00119897 0.0502677 0.0502982
0.00120795 0.0504345 0.0504651
0.001217 0.0506018 0.0506325
0.00122611 0.0507697 0.0508005
0.0012353 0.0509382 0.0509691
0.00124455 0.0511072 0.0511382
0.00125387 0.0512767 0.0513079
0.00126326 0.0514468 0.0514781
0.00127272 0.0516175 0.0516489
0.00128225 0.0517888 0.0518203
0.00129186 0.0519606 0.0519922
0.00130153 0.0521329 0.0521647
0.00131128 0.0523059 0.0523378
0.0013211 0.0524794 0.0525115
0.00133099 0.0526535 0.0526857
0.00134096 0.0528282 0.0528605
0.00135101 0.0530034 0.0530358
0.00136112 0.0531792 0.0532118
0.00137132 0.0533557 0.0533883
0.00138159 0.0535326 0.0535654
0.00139194 0.0537102 0.0537431
0.00140236 0.0538884 0.0539214
0.00141286 0.0540671 0.0541003
0.00142344 0.0542465 0.0542797
0.00143411 0.0544264 0.0544598
0.00144485 0.0546069 0.0546405
0.00145567 0.0547881 0.0548217
0.00146657 0.0549698 0.0550035
0.00147755 0.0551521 0.055186
0.00148862 0.055335 0.055369
0.00149977 0.0555186 0.0555527
0.001511 0.0557027 0.0557369
0.00152232 0.0558875 0.0559218
0.00153372 0.0560728 0.0561073
0.0015452 0.0562588 0.0562934
0.00155677 0.0564454 0.0564801
0.00156843 0.0566326 0.0566674
0.00158018 0.0568204 0.0568553
0.00159201 0.0570088 0.0570439
0.00160394 0.0571979 0.057233
0.00161595 0.0573876 0.0574228
0.00162805 0.0575779 0.0576133
0.00164024 0.0577688 0.0578043
0.00165253 0.0579604 0.057996
0.0016649 0.0581526 0.0581883
0.00167737 0.0583455 0.0583813
0.00168994 0.0585389 0.0585749
0.00170259 0.0587331 0.0587691
0.00171534 0.0589278 0.0589639
0.00172819 0.0591232 0.0591594
0.00174113 0.0593193 0.0593556
0.00175417 0.059516 0.0595524
0.00176731 0.0597133 0.0597498
0.00178054 0.0599113 0.0599479
0.00179388 0.0601099 0.0601467
0.00180731 0.0603092 0.0603461
0.00182085 0.0605092 0.0605461
0.00183448 0.0607098 0.0607469
0.00184822 0.0609111 0.0609482
0.00186206 0.061113 0.0611503
0.00187601 0.0613157 0.061353
0.00189006 0.0615189 0.0615564
0.00190421 0.0617229 0.0617604
0.00191847 0.0619275 0.0619651
0.00193284 0.0621328 0.0621705
0.00194731 0.0623388 0.0623766
0.0019619 0.0625455 0.0625833
0.00197659 0.0627528 0.0627907
0.00199139 0.0629608 0.0629989
0.0020063 0.0631695 0.0632076
0.00202133 0.0633789 0.0634171
0.00203647 0.063589 0.0636273
0.00205172 0.0637998 0.0638382
0.00206708 0.0640113 0.0640497
0.00208256 0.0642234 0.064262
0.00209816 0.0644363 0.0644749
0.00211387 0.0646499 0.0646886
0.0021297 0.0648642 0.0649029
0.00214565 0.0650792 0.065118
0.00216172 0.0652949 0.0653337
0.00217791 0.0655113 0.0655502
0.00219421 0.0657284 0.0657674
0.00221065 0.0659462 0.0659853
0.0022272 0.0661648 0.0662039
0.00224388 0.066384 0.0664232
0.00226068 0.066604 0.0666433
0.00227761 0.0668248 0.066864
0.00229467 0.0670462 0.0670855
0.00231185 0.0672684 0.0673078
0.00232916 0.0674913 0.0675307
0.00234661 0.0677149 0.0677544
0.00236418 0.0679393 0.0679789
0.00238188 0.0681644 0.068204
0.00239972 0.0683903 0.0684299
0.00241769 0.0686169 0.0686566
0.00243579 0.0688442 0.0688839
0.00245403 0.0690723 0.0691121
0.00247241 0.0693012 0.069341
0.00249093 0.0695308 0.0695706
0.00250958 0.0697612 0.069801
0.00252837 0.0699923 0.0700321
0.0025473 0.0702242 0.070264
0.00256638 0.0704568 0.0704967
0.0025856 0.0706902 0.0707301
0.00260496 0.0709244 0.0709643
0.00262447 0.0711593 0.0711993
0.00264412 0.0713951 0.071435
0.00266392 0.0716316 0.0716715
0.00268387 0.0718688 0.0719088
0.00270396 0.0721069 0.0721468
0.00272421 0.0723457 0.0723857
0.00274461 0.0725853 0.0726253
0.00276516 0.0728258 0.0728657
0.00278587 0.073067 0.0731069
0.00280673 0.073309 0.0733489
0.00282775 0.0735518 0.0735917
0.00284892 0.0737953 0.0738352
0.00287025 0.0740397 0.0740796
0.00289174 0.0742849 0.0743248
0.0029134 0.0745309 0.0745707
0.00293521 0.0747777 0.0748175
0.00295719 0.0750254 0.0750651
0.00297934 0.0752738 0.0753135
0.00300164 0.0755231 0.0755627
0.00302412 0.0757731 0.0758127
0.00304676 0.076024 0.0760636
0.00306958 0.0762757 0.0763152
0.00309256 0.0765283 0.0765677
0.00311572 0.0767817 0.076821
0.00313905 0.0770359 0.0770752
0.00316255 0.0772909 0.0773302
0.00318623 0.0775468 0.077586
0.00321009 0.0778035 0.0778426
0.00323413 0.0780611 0.0781001
0.00325834 0.0783195 0.0783584
0.00328274 0.0785787 0.0786176
0.00330732 0.0788388 0.0788776
0.00333208 0.0790998 0.0791384
0.00335703 0.0793616 0.0794002
0.00338217 0.0796243 0.0796627
0.00340749 0.0798879 0.0799262
0.00343301 0.0801523 0.0801905
0.00345871 0.0804175 0.0804556
0.00348461 0.0806837 0.0807216
0.0035107 0.0809507 0.0809885
0.00353699 0.0812186 0.0812563
0.00356347 0.0814874 0.0815249
0.00359015 0.081757 0.0817944
0.00361703 0.0820275 0.0820648
0.00364411 0.082299 0.0823361
0.0036714 0.0825713 0.0826082
0.00369889 0.0828445 0.0828812
0.00372658 0.0831186 0.0831552
0.00375448 0.0833936 0.08343
0.00378259 0.0836695 0.0837057
0.00381091 0.0839463 0.0839823
0.00383945 0.084224 0.0842599
0.00386819 0.0845027 0.0845383
0.00389715 0.0847822 0.0848176
0.00392633 0.0850626 0.0850978
0.00395573 0.085344 0.085379
0.00398535 0.0856263 0.0856611
0.00401518 0.0859095 0.085944
0.00404524 0.0861937 0.086228
0.00407553 0.0864788 0.0865128
0.00410604 0.0867648 0.0867985
0.00413679 0.0870517 0.0870852
0.00416776 0.0873396 0.0873728
0.00419896 0.0876284 0.0876614
0.0042304 0.0879182 0.0879509
0.00426207 0.0882089 0.0882413
0.00429398 0.0885006 0.0885327
0.00432613 0.0887932 0.088825
0.00435851 0.0890868 0.0891183
0.00439114 0.0893813 0.0894125
0.00442402 0.0896768 0.0897077
0.00445714 0.0899733 0.0900039
0.00449051 0.0902708 0.090301
0.00452413 0.0905692 0.090599
0.004558 0.0908686 0.0908981
0.00459212 0.0911689 0.0911981
0.0046265 0.0914703 0.0914991
0.00466113 0.0917726 0.091801
0.00469603 0.092076 0.0921039
0.00473119 0.0923803 0.0924079
0.0047666 0.0926856 0.0927128
0.00480229 0.0929919 0.0930187
0.00483824 0.0932992 0.0933255
0.00487446 0.0936075 0.0936334
0.00491095 0.0939168 0.0939423
0.00494772 0.0942271 0.0942522
0.00498475 0.0945385 0.0945631
0.00502207 0.0948508 0.0948749
0.00505967 0.0951642 0.0951878
0.00509754 0.0954786 0.0955017
0.0051357 0.095794 0.0958167
0.00517415 0.0961105 0.0961326
0.00521288 0.096428 0.0964496
0.0052519 0.0967465 0.0967676
0.00529122 0.097066 0.0970866
0.00533083 0.0973866 0.0974066
0.00537073 0.0977083 0.0977277
0.00541094 0.098031 0.0980498
0.00545144 0.0983547 0.098373
0.00549225 0.0986795 0.0986972
0.00553336 0.0990054 0.0990224
0.00557478 0.0993323 0.0993487
0.00561651 0.0996603 0.0996761
0.00565856 0.0999893 0.100005
0.00570091 0.100319 0.100334
0.00574359 0.100651 0.100665
0.00578658 0.100983 0.100996
0.00582989 0.101316 0.101329
0.00587353 0.101651 0.101663
0.0059175 0.101986 0.101997
0.00596179 0.102323 0.102333
0.00600642 0.102661 0.10267
0.00605138 0.102999 0.103008
0.00609667 0.103339 0.103347
0.00614231 0.10368 0.103688
0.00618828 0.104022 0.104029
0.0062346 0.104366 0.104371
0.00628127 0.10471 0.104715
0.00632828 0.105056 0.10506
0.00637565 0.105402 0.105405
0.00642337 0.10575 0.105752
0.00647144 0.106099 0.1061
0.00651988 0.106449 0.106449
0.00656868 0.1068 0.106799
0.00661785 0.107152 0.107151
0.00666738 0.107506 0.107503
0.00671728 0.10786 0.107857
0.00676756 0.108216 0.108212
0.00681821 0.108573 0.108567
0.00686924 0.108931 0.108924
0.00692065 0.10929 0.109283
0.00697245 0.10965 0.109642
0.00702463 0.110012 0.110002
0.0070772 0.110374 0.110364
0.00713017 0.110738 0.110727
0.00718353 0.111103 0.111091
0.0072373 0.111469 0.111456
0.00729146 0.111837 0.111822
0.00734603 0.112205 0.112189
0.00740101 0.112575 0.112558
0.0074564 0.112946 0.112928
0.0075122 0.113318 0.113299
0.00756842 0.113692 0.113671
0.00762506 0.114066 0.114044
0.00768212 0.114442 0.114419
0.00773961 0.114819 0.114794
0.00779753 0.115197 0.115171
0.00785589 0.115577 0.115549
0.00791468 0.115958 0.115929
0.00797391 0.116339 0.116309
0.00803358 0.116723 0.116691
0.0080937 0.117107 0.117074
0.00815426 0.117493 0.117458
0.00821528 0.11788 0.117844
0.00827676 0.118268 0.11823
0.0083387 0.118657 0.118618
0.0084011 0.119048 0.119007
0.00846396 0.11944 0.119398
0.0085273 0.119833 0.119789
0.00859111 0.120227 0.120182
0.00865539 0.120623 0.120576
0.00872016 0.12102 0.120971
0.00878541 0.121418 0.121368
0.00885115 0.121817 0.121766
0.00891738 0.122218 0.122165
0.0089841 0.12262 0.122565
0.00905132 0.123024 0.122967
0.00911905 0.123428 0.12337
0.00918728 0.123834 0.123774
0.00925603 0.124242 0.124179
0.00932528 0.12465 0.124586
0.00939506 0.12506 0.124994
0.00946535 0.125472 0.125403
0.00953617 0.125884 0.125814
0.00960752 0.126298 0.126226
0.0096794 0.126713 0.126639
0.00975182 0.12713 0.127053
0.00982479 0.127548 0.127469
0.00989829 0.127967 0.127886
0.00997235 0.128387 0.128305
0.010047 0.128809 0.128724
0.0101221 0.129233 0.129145
0.0101979 0.129657 0.129568
0.0102741 0.130083 0.129992
0.010351 0.130511 0.130417
0.0104285 0.130939 0.130843
0.0105065 0.131369 0.131271
0.0105851 0.131801 0.1317
0.0106643 0.132234 0.13213
0.010744 0.132668 0.132562
0.0108244 0.133104 0.132995
0.0109054 0.133541 0.13343
0.010987 0.133979 0.133865
0.0110692 0.134419 0.134303
0.011152 0.13486 0.134741
0.0112354 0.135303 0.135181
0.0113194 0.135747 0.135622
0.0114041 0.136192 0.136065
0.0114894 0.136639 0.136509
0.0115754 0.137087 0.136955
0.0116619 0.137537 0.137402
0.0117492 0.137988 0.13785
0.0118371 0.138441 0.1383
0.0119256 0.138895 0.138751
0.0120148 0.13935 0.139203
0.0121047 0.139807 0.139657
0.0121952 0.140266 0.140112
0.0122864 0.140726 0.140569
0.0123783 0.141187 0.141027
0.0124709 0.14165 0.141487
0.0125642 0.142114 0.141948
0.0126582 0.14258 0.14241
0.0127528 0.143047 0.142874
0.0128482 0.143515 0.143339
0.0129443 0.143986 0.143806
0.0130411 0.144457 0.144274
0.0131386 0.14493 0.144744
0.0132369 0.145405 0.145215
0.0133359 0.145881 0.145687
0.0134356 0.146359 0.146161
0.0135361 0.146838 0.146637
0.0136373 0.147319 0.147114
0.0137393 0.147801 0.147592
0.0138421 0.148285 0.148072
0.0139456 0.14877 0.148553
0.0140499 0.149257 0.149036
0.0141549 0.149745 0.149521
0.0142608 0.150235 0.150006
0.0143674 0.150727 0.150494
0.0144749 0.15122 0.150983
0.0145831 0.151714 0.151473
0.0146922 0.15221 0.151965
0.014802 0.152708 0.152458
0.0149127 0.153207 0.152953
0.0150242 0.153708 0.153449
0.0151365 0.15421 0.153947
0.0152497 0.154714 0.154446
0.0153637 0.15522 0.154947
0.0154786 0.155727 0.15545
0.0155943 0.156236 0.155954
0.0157109 0.156746 0.156459
0.0158284 0.157258 0.156966
0.0159467 0.157771 0.157475
0.016066 0.158287 0.157985
0.0161861 0.158803 0.158497
0.0163071 0.159322 0.15901
0.016429 0.159842 0.159525
0.0165518 0.160363 0.160042
0.0166755 0.160887 0.16056
0.0168002 0.161412 0.161079
0.0169258 0.161938 0.1616
0.0170523 0.162466 0.162123
0.0171798 0.162996 0.162647
0.0173082 0.163528 0.163173
0.0174376 0.164061 0.163701
0.0175679 0.164596 0.16423
0.0176993 0.165132 0.16476
0.0178316 0.16567 0.165292
0.0179648 0.16621 0.165826
0.0180991 0.166752 0.166362
0.0182344 0.167295 0.166899
0.0183707 0.16784 0.167438
0.018508 0.168386 0.167978
0.0186463 0.168934 0.16852
0.0187857 0.169484 0.169063
0.0189261 0.170036 0.169609
0.0190675 0.170589 0.170155
0.01921 0.171145 0.170704
0.0193536 0.171701 0.171254
0.0194982 0.17226 0.171806
0.0196439 0.17282 0.172359
0.0197907 0.173382 0.172914
0.0199386 0.173946 0.173471
0.0200876 0.174512 0.174029
0.0202377 0.175079 0.174589
0.020389 0.175648 0.175151
0.0205413 0.176218 0.175714
0.0206948 0.176791 0.176279
0.0208494 0.177365 0.176846
0.0210052 0.177941 0.177414
0.0211622 0.178519 0.177984
0.0213203 0.179099 0.178556
0.0214796 0.17968 0.179129
0.0216401 0.180263 0.179704
0.0218018 0.180848 0.180281
0.0219646 0.181435 0.18086
0.0221287 0.182023 0.18144
0.0222941 0.182614 0.182022
0.0224606 0.183206 0.182606
0.0226284 0.1838 0.183191
0.0227974 0.184396 0.183778
0.0229677 0.184993 0.184367
0.0231393 0.185593 0.184957
0.0233122 0.186194 0.185549
0.0234863 0.186797 0.186143
0.0236617 0.187402 0.186739
0.0238385 0.188009 0.187336
0.0240165 0.188617 0.187936
0.0241959 0.189228 0.188537
0.0243766 0.18984 0.189139
0.0245587 0.190454 0.189744
0.0247421 0.19107 0.19035
0.0249269 0.191688 0.190958
0.0251131 0.192308 0.191567
0.0253006 0.19293 0.192179
0.0254896 0.193553 0.192792
0.0256799 0.194179 0.193407
0.0258717 0.194806 0.194023
0.0260649 0.195435 0.194642
0.0262595 0.196066 0.195262
0.0264556 0.196699 0.195884
0.0266531 0.197334 0.196508
0.0268521 0.197971 0.197134
0.0270526 0.19861 0.197761
0.0272546 0.19925 0.19839
0.0274581 0.199893 0.199021
0.0276631 0.200537 0.199654
0.0278696 0.201184 0.200289
0.0280777 0.201832 0.200925
0.0282873 0.202483 0.201563
0.0284985 0.203135 0.202203
0.0287112 0.203789 0.202845
0.0289256 0.204445 0.203489
0.0291415 0.205103 0.204134
0.029359 0.205763 0.204781
0.0295782 0.206426 0.20543
0.0297989 0.20709 0.206081
0.0300214 0.207756 0.206734
0.0302454 0.208424 0.207389
0.0304712 0.209093 0.208045
0.0306986 0.209765 0.208703
0.0309277 0.210439 0.209363
0.0311585 0.211115 0.210025
0.0313911 0.211793 0.210689
0.0316253 0.212473 0.211354
0.0318613 0.213155 0.212022
0.0320991 0.213839 0.212691
0.0323386 0.214525 0.213362
0.0325799 0.215213 0.214035
0.032823 0.215903 0.21471
0.0330679 0.216595 0.215387
0.0333146 0.217289 0.216065
0.0335632 0.217985 0.216746
0.0338136 0.218683 0.217428
0.0340658 0.219384 0.218112
0.03432 0.220086 0.218798
0.034576 0.22079 0.219486
0.0348339 0.221497 0.220176
0.0350938 0.222205 0.220868
0.0353555 0.222915 0.221561
0.0356193 0.223628 0.222257
0.0358849 0.224343 0.222954
0.0361526 0.225059 0.223653
0.0364222 0.225778 0.224354
0.0366939 0.226499 0.225057
0.0369675 0.227222 0.225762
0.0372432 0.227947 0.226469
0.037521 0.228674 0.227178
0.0378008 0.229403 0.227888
0.0380826 0.230134 0.228601
0.0383666 0.230868 0.229315
0.0386527 0.231603 0.230031
0.0389409 0.232341 0.230749
0.0392312 0.233081 0.231469
0.0395237 0.233822 0.232191
0.0398184 0.234566 0.232915
0.0401152 0.235313 0.233641
0.0404143 0.236061 0.234369
0.0407156 0.236811 0.235098
0.0410191 0.237564 0.23583
0.0413248 0.238318 0.236563
0.0416329 0.239075 0.237299
0.0419432 0.239834 0.238036
0.0422558 0.240595 0.238775
0.0425707 0.241358 0.239516
0.042888 0.242124 0.240259
0.0432076 0.242891 0.241004
0.0435296 0.243661 0.241751
0.043854 0.244433 0.2425
0.0441808 0.245207 0.24325
0.04451 0.245983 0.244003
0.0448416 0.246761 0.244757
0.0451757 0.247542 0.245514
0.0455123 0.248325 0.246272
0.0458514 0.24911 0.247033
0.0461929 0.249897 0.247795
0.0465371 0.250686 0.248559
0.0468837 0.251478 0.249325
0.047233 0.252271 0.250093
0.0475848 0.253067 0.250863
0.0479392 0.253865 0.251635
0.0482963 0.254666 0.252409
0.048656 0.255468 0.253184
0.0490183 0.256273 0.253962
0.0493834 0.25708 0.254742
0.0497511 0.257889 0.255523
0.0501216 0.2587 0.256307
0.0504948 0.259514 0.257092
0.0508708 0.26033 0.257879
0.0512495 0.261148 0.258669
0.0516311 0.261968 0.25946
0.0520155 0.26279 0.260253
0.0524027 0.263615 0.261048
0.0527928 0.264442 0.261845
0.0531858 0.265271 0.262644
0.0535817 0.266103 0.263444
0.0539805 0.266936 0.264247
0.0543822 0.267772 0.265052
0.054787 0.268611 0.265858
0.0551947 0.269451 0.266667
0.0556054 0.270294 0.267477
0.0560192 0.271139 0.26829
0.0564361 0.271986 0.269104
0.056856 0.272835 0.26992
0.057279 0.273687 0.270738
0.0577052 0.274541 0.271558
0.0581345 0.275397 0.27238
0.0585669 0.276256 0.273204
0.0590026 0.277116 0.274029
0.0594415 0.277979 0.274857
0.0598836 0.278845 0.275687
0.060329 0.279712 0.276518
0.0607777 0.280582 0.277351
0.0612297 0.281454 0.278187
0.0616851 0.282329 0.279024
0.0621438 0.283205 0.279863
0.0626058 0.284084 0.280704
0.0630713 0.284966 0.281547
0.0635403 0.285849 0.282391
0.0640127 0.286735 0.283238
0.0644885 0.287623 0.284086
0.0649679 0.288513 0.284937
0.0654509 0.289406 0.285789
0.0659374 0.290301 0.286643
0.0664274 0.291198 0.287499
0.0669211 0.292098 0.288357
0.0674185 0.293 0.289217
0.0679195 0.293904 0.290079
0.0684242 0.29481 0.290942
0.0689326 0.295719 0.291807
0.0694448 0.29663 0.292675
0.0699607 0.297543 0.293544
0.0704805 0.298459 0.294415
0.071004 0.299377 0.295287
0.0715315 0.300297 0.296162
0.0720628 0.301219 0.297038
0.072598 0.302144 0.297917
0.0731372 0.303071 0.298797
0.0736803 0.304 0.299679
0.0742275 0.304932 0.300563
0.0747787 0.305866 0.301448
0.0753339 0.306802 0.302335
0.0758932 0.307741 0.303225
0.0764567 0.308681 0.304116
0.0770243 0.309625 0.305009
0.077596 0.31057 0.305903
0.078172 0.311518 0.3068
0.0787522 0.312468 0.307698
0.0793367 0.31342 0.308598
0.0799254 0.314375 0.309499
0.0805186 0.315331 0.310403
0.081116 0.316291 0.311308
0.0817179 0.317252 0.312215
0.0823242 0.318216 0.313124
0.0829349 0.319182 0.314035
0.0835501 0.32015 0.314947
0.0841699 0.321121 0.315861
0.0847942 0.322094 0.316777
0.0854231 0.323069 0.317694
0.0860566 0.324046 0.318613
0.0866947 0.325026 0.319534
0.0873376 0.326008 0.320457
0.0879852 0.326992 0.321381
0.0886375 0.327979 0.322307
0.0892946 0.328967 0.323235
0.0899565 0.329959 0.324164
0.0906233 0.330952 0.325095
0.091295 0.331948 0.326028
0.0919716 0.332945 0.326962
0.0926532 0.333946 0.327898
0.0933398 0.334948 0.328836
0.0940314 0.335953 0.329775
0.0947281 0.33696 0.330716
0.0954299 0.337969 0.331659
0.0961368 0.33898 0.332603
0.0968489 0.339994 0.333549
0.0975663 0.34101 0.334496
0.0982888 0.342028 0.335445
0.0990167 0.343048 0.336396
0.0997499 0.344071 0.337348
0.100489 0.345096 0.338301
0.101233 0.346123 0.339256
0.101982 0.347152 0.340213
0.102737 0.348183 0.341172
0.103497 0.349217 0.342131
0.104263 0.350253 0.343093
0.105035 0.351291 0.344055
0.105812 0.352332 0.34502
0.106595 0.353374 0.345986
0.107384 0.354419 0.346953
0.108178 0.355466 0.347922
0.108979 0.356515 0.348892
0.109785 0.357566 0.349864
0.110597 0.35862 0.350837
0.111415 0.359675 0.351811
0.112239 0.360733 0.352787
0.113068 0.361793 0.353764
0.113904 0.362855 0.354743
0.114747 0.36392 0.355723
0.115595 0.364986 0.356705
0.116449 0.366055 0.357688
0.11731 0.367125 0.358672
0.118177 0.368198 0.359657
0.11905 0.369273 0.360644
0.11993 0.37035 0.361632
0.120816 0.371429 0.362622
0.121708 0.372511 0.363613
0.122607 0.373594 0.364605
0.123513 0.37468 0.365598
0.124425 0.375767 0.366592
0.125344 0.376857 0.367588
0.126269 0.377949 0.368585
0.127202 0.379042 0.369583
0.128141 0.380138 0.370583
0.129087 0.381236 0.371584
0.130039 0.382336 0.372585
0.130999 0.383438 0.373588
0.131966 0.384542 0.374592
0.13294 0.385648 0.375597
0.13392 0.386756 0.376604
0.134908 0.387867 0.377611
0.135903 0.388979 0.37862
0.136906 0.390093 0.379629
0.137916 0.391209 0.38064
0.138933 0.392327 0.381652
0.139957 0.393447 0.382664
0.140989 0.394569 0.383678
0.142028 0.395693 0.384693
0.143075 0.396819 0.385708
0.144129 0.397946 0.386725
0.145192 0.399076 0.387743
0.146261 0.400208 0.388761
0.147339 0.401341 0.389781
0.148424 0.402477 0.390801
0.149518 0.403614 0.391822
0.150619 0.404753 0.392844
0.151728 0.405894 0.393867
0.152845 0.407037 0.394891
0.153971 0.408182 0.395916
0.155104 0.409329 0.396941
0.156246 0.410477 0.397968
0.157396 0.411627 0.398994
0.158554 0.412779 0.400022
0.159721 0.413933 0.401051
0.160896 0.415089 0.40208
0.16208 0.416246 0.40311
0.163272 0.417405 0.40414
0.164473 0.418566 0.405171
0.165682 0.419729 0.406203
0.166901 0.420893 0.407236
0.168128 0.422059 0.408269
0.169364 0.423227 0.409302
0.170608 0.424396 0.410337
0.171862 0.425567 0.411371
0.173125 0.42674 0.412407
0.174397 0.427914 0.413442
0.175678 0.42909 0.414479
0.176969 0.430268 0.415515
0.178269 0.431447 0.416553
0.179578 0.432628 0.41759
0.180896 0.433811 0.418628
0.182225 0.434995 0.419667
0.183562 0.43618 0.420705
0.18491 0.437367 0.421745
0.186267 0.438556 0.422784
0.187633 0.439746 0.423824
0.18901 0.440938 0.424864
0.190397 0.442131 0.425904
0.191793 0.443326 0.426945
0.1932 0.444522 0.427985
0.194616 0.445719 0.429026
0.196043 0.446918 0.430067
0.19748 0.448118 0.431109
0.198928 0.44932 0.43215
0.200386 0.450523 0.433191
0.201854 0.451728 0.434233
0.203333 0.452933 0.435275
0.204823 0.454141 0.436316
0.206323 0.455349 0.437358
0.207834 0.456559 0.4384
0.209356 0.45777 0.439441
0.210889 0.458982 0.440483
0.212432 0.460196 0.441525
0.213987 0.46141 0.442566
0.215553 0.462626 0.443607
0.21713 0.463844 0.444648
0.218719 0.465062 0.445689
0.220319 0.466281 0.44673
0.22193 0.467502 0.447771
0.223553 0.468724 0.448811
0.225188 0.469947 0.449851
0.226834 0.471171 0.450891
0.228492 0.472396 0.45193
0.230162 0.473622 0.452969
0.231843 0.474849 0.454008
0.233537 0.476077 0.455046
0.235243 0.477306 0.456084
0.236961 0.478536 0.457122
0.238692 0.479767 0.458159
0.240434 0.480999 0.459195
0.24219 0.482232 0.460231
0.243957 0.483466 0.461267
0.245738 0.484701 0.462302
0.247531 0.485936 0.463336
0.249337 0.487173 0.46437
0.251155 0.48841 0.465403
0.252987 0.489648 0.466435
0.254832 0.490887 0.467467
0.256689 0.492126 0.468498
0.258561 0.493367 0.469528
0.260445 0.494608 0.470558
0.262343 0.495849 0.471586
0.264254 0.497092 0.472614
0.266179 0.498334 0.473641
0.268118 0.499578 0.474667
0.27007 0.500822 0.475692
0.272036 0.502067 0.476716
0.274016 0.503312 0.47774
0.276011 0.504558 0.478762
0.278019 0.505805 0.479783
0.280042 0.507052 0.480803
0.282079 0.508299 0.481822
0.28413 0.509547 0.48284
0.286196 0.510795 0.483857
0.288277 0.512043 0.484873
0.290373 0.513292 0.485888
0.292483 0.514542 0.486901
0.294608 0.515792 0.487913
0.296748 0.517041 0.488924
0.298904 0.518292 0.489934
0.301075 0.519542 0.490942
0.303261 0.520793 0.491949
0.305462 0.522044 0.492954
0.307679 0.523295 0.493959
0.309912 0.524546 0.494961
0.312161 0.525798 0.495963
0.314425 0.527049 0.496962
0.316706 0.528301 0.497961
0.319002 0.529553 0.498958
0.321315 0.530805 0.499953
0.323644 0.532056 0.500946
0.325989 0.533308 0.501938
0.328352 0.53456 0.502929
0.33073 0.535811 0.503917
0.333126 0.537063 0.504904
0.335538 0.538314 0.50589
0.337967 0.539566 0.506873
0.340414 0.540817 0.507855
0.342877 0.542068 0.508835
0.345358 0.543318 0.509813
0.347857 0.544569 0.510789
0.350373 0.545819 0.511763
0.352906 0.547069 0.512736
0.355458 0.548318 0.513706
0.358027 0.549568 0.514675
0.360615 0.550817 0.515641
0.363221 0.552065 0.516606
0.365844 0.553313 0.517568
0.368487 0.554561 0.518528
0.371148 0.555808 0.519487
0.373827 0.557054 0.520443
0.376525 0.5583 0.521397
0.379243 0.559546 0.522349
0.381979 0.56079 0.523298
0.384734 0.562035 0.524245
0.387509 0.563278 0.52519
0.390303 0.564521 0.526133
0.393117 0.565763 0.527074
0.39595 0.567005 0.528012
0.398803 0.568245 0.528947
0.401676 0.569485 0.529881
0.40457 0.570724 0.530812
0.407483 0.571963 0.53174
0.410417 0.5732 0.532666
0.413371 0.574437 0.53359
0.416346 0.575672 0.534511
0.419341 0.576907 0.535429
0.422358 0.57814 0.536345
0.425395 0.579373 0.537258
0.428454 0.580604 0.538169
0.431534 0.581835 0.539077
0.434635 0.583064 0.539982
0.437758 0.584293 0.540885
0.440903 0.58552 0.541785
0.44407 0.586746 0.542682
0.447258 0.587971 0.543577
0.450469 0.589194 0.544468
0.453702 0.590416 0.545357
0.456958 0.591637 0.546243
0.460236 0.592857 0.547126
0.463537 0.594075 0.548007
0.466861 0.595292 0.548884
0.470208 0.596508 0.549758
0.473578 0.597722 0.55063
0.476971 0.598934 0.551499
0.480389 0.600146 0.552364
0.483829 0.601355 0.553227
0.487294 0.602563 0.554086
0.490783 0.60377 0.554943
0.494295 0.604975 0.555796
0.497832 0.606178 0.556647
0.501394 0.60738 0.557494
0.50498 0.60858 0.558338
0.508591 0.609778 0.559179
0.512227 0.610974 0.560017
0.515888 0.612169 0.560851
0.519574 0.613362 0.561683
0.523286 0.614553 0.562511
0.527024 0.615742 0.563336
0.530787 0.61693 0.564158
0.534576 0.618115 0.564976
0.538392 0.619299 0.565791
0.542233 0.62048 0.566603
0.546101 0.62166 0.567412
0.549996 0.622838 0.568217
0.553918 0.624013 0.569019
0.557866 0.625187 0.569817
0.561842 0.626358 0.570612
0.565845 0.627527 0.571404
0.569876 0.628694 0.572192
0.573935 0.629859 0.572977
0.578021 0.631022 0.573758
0.582135 0.632183 0.574536
0.586278 0.633341 0.57531
0.590449 0.634497 0.576081
0.594649 0.635651 0.576848
0.598878 0.636802 0.577612
0.603135 0.637951 0.578373
0.607422 0.639098 0.579129
0.611738 0.640242 0.579883
0.616084 0.641384 0.580632
0.62046 0.642523 0.581378
0.624866 0.64366 0.582121
0.629301 0.644795 0.58286
0.633768 0.645927 0.583595
0.638264 0.647056 0.584327
0.642792 0.648183 0.585055
0.64735 0.649307 0.585779
0.65194 0.650428 0.5865
0.656561 0.651547 0.587217
0.661214 0.652663 0.58793
0.665898 0.653777 0.58864
0.670615 0.654888 0.589346
0.675364 0.655996 0.590048
0.680145 0.657101 0.590747
0.684959 0.658203 0.591442
0.689805 0.659303 0.592133
0.694685 0.6604 0.592821
0.699598 0.661494 0.593505
0.704544 0.662585 0.594185
0.709525 0.663673 0.594861
0.714539 0.664759 0.595534
0.719587 0.665841 0.596203
0.72467 0.66692 0.596868
0.729787 0.667997 0.597529
0.734939 0.66907 0.598187
0.740126 0.670141 0.598841
0.745349 0.671208 0.599491
0.750607 0.672272 0.600138
0.755901 0.673334 0.60078
0.76123 0.674392 0.601419
0.766596 0.675447 0.602054
0.771999 0.676499 0.602686
0.777438 0.677547 0.603313
0.782914 0.678593 0.603937
0.788427 0.679635 0.604557
0.793978 0.680674 0.605174
0.799566 0.68171 0.605786
0.805192 0.682743 0.606395
0.810857 0.683772 0.607
0.81656 0.684798 0.607602
0.822301 0.685821 0.608199
0.828081 0.686841 0.608793
0.833901 0.687857 0.609383
0.83976 0.68887 0.60997
0.845659 0.689879 0.610552
0.851597 0.690885 0.611131
0.857576 0.691888 0.611707
0.863595 0.692887 0.612278
0.869655 0.693883 0.612846
0.875756 0.694876 0.61341
0.881898 0.695865 0.61397
0.888082 0.69685 0.614527
0.894307 0.697832 0.61508
0.900575 0.698811 0.615629
0.906885 0.699786 0.616175
0.913238 0.700757 0.616717
0.919633 0.701725 0.617255
0.926072 0.70269 0.61779
0.932554 0.703651 0.618321
0.93908 0.704608 0.618849
0.94565 0.705562 0.619372
0.952264 0.706512 0.619892
0.958923 0.707459 0.620409
0.965626 0.708402 0.620922
0.972375 0.709341 0.621431
0.97917 0.710277 0.621937
0.98601 0.711209 0.622439
0.992896 0.712138 0.622938
0.999829 0.713062 0.623433
1.00681 0.713984 0.623925
1.01383 0.714901 0.624413
1.02091 0.715815 0.624898
1.02803 0.716725 0.625379
1.0352 0.717632 0.625856
1.04242 0.718534 0.626331
1.04968 0.719434 0.626801
1.057 0.720329 0.627269
1.06436 0.721221 0.627732
1.07177 0.722109 0.628193
1.07924 0.722993 0.62865
1.08675 0.723873 0.629103
1.09432 0.72475 0.629554
1.10193 0.725623 0.630001
1.1096 0.726492 0.630444
1.11731 0.727358 0.630884
1.12508 0.728219 0.631321
1.13291 0.729077 0.631755
1.14078 0.729932 0.632185
1.14871 0.730782 0.632612
1.15669 0.731629 0.633036
1.16472 0.732472 0.633457
1.17281 0.733311 0.633874
1.18095 0.734146 0.634288
1.18915 0.734978 0.634699
1.1974 0.735806 0.635107
1.2057 0.73663 0.635512
1.21407 0.73745 0.635914
1.22249 0.738267 0.636312
1.23096 0.739079 0.636707
1.23949 0.739888 0.6371
1.24808 0.740693 0.637489
1.25673 0.741495 0.637875
1.26543 0.742292 0.638258
1.27419 0.743086 0.638638
1.28302 0.743876 0.639015
1.2919 0.744663 0.639389
1.30084 0.745445 0.63976
1.30984 0.746224 0.640129
1.3189 0.746999 0.640494
1.32802 0.74777 0.640856
1.3372 0.748538 0.641216
1.34644 0.749301 0.641572
1.35575 0.750061 0.641926
1.36511 0.750817 0.642277
1.37454 0.75157 0.642625
1.38404 0.752319 0.642971
1.39359 0.753064 0.643313
1.40321 0.753805 0.643653
1.4129 0.754542 0.64399
1.42265 0.755276 0.644325
1.43246 0.756006 0.644656
1.44234 0.756733 0.644985
1.45229 0.757455 0.645312
1.4623 0.758174 0.645635
1.47238 0.75889 0.645956
1.48253 0.759601 0.646275
1.49274 0.760309 0.646591
1.50302 0.761013 0.646904
1.51338 0.761714 0.647215
1.5238 0.762411 0.647523
1.53429 0.763104 0.647829
1.54485 0.763794 0.648132
1.55548 0.76448 0.648433
1.56618 0.765162 0.648731
1.57695 0.765841 0.649027
1.5878 0.766516 0.64932
1.59872 0.767187 0.649611
1.60971 0.767855 0.6499
1.62077 0.76852 0.650186
1.63191 0.76918 0.65047
1.64312 0.769838 0.650752
1.65441 0.770491 0.651031
1.66577 0.771141 0.651308
1.67721 0.771788 0.651583
1.68872 0.772431 0.651856
1.70031 0.77307 0.652126
1.71198 0.773706 0.652394
1.72373 0.774339 0.65266
1.73555 0.774968 0.652924
1.74746 0.775593 0.653185
1.75944 0.776215 0.653445
1.7715 0.776834 0.653702
1.78365 0.777449 0.653957
1.79587 0.778061 0.65421
1.80818 0.778669 0.654461
1.82056 0.779274 0.65471
1.83303 0.779875 0.654957
1.84559 0.780473 0.655202
1.85823 0.781068 0.655445
1.87095 0.781659 0.655686
1.88375 0.782247 0.655925
1.89665 0.782832 0.656162
1.90962 0.783413 0.656397
1.92269 0.783991 0.65663
1.93584 0.784566 0.656861
1.94908 0.785137 0.657091
1.9624 0.785705 0.657318
1.97582 0.78627 0.657544
1.98933 0.786832 0.657768
2.00292 0.78739 0.65799
2.01661 0.787945 0.65821
2.03038 0.788497 0.658428
2.04425 0.789046 0.658645
2.05821 0.789591 0.65886
2.07227 0.790133 0.659073
2.08642 0.790673 0.659285
2.10066 0.791209 0.659494
2.115 0.791741 0.659702
2.12943 0.792271 0.659909
2.14396 0.792798 0.660113
2.15858 0.793321 0.660316
2.17331 0.793842 0.660518
2.18813 0.794359 0.660717
2.20305 0.794873 0.660916
2.21807 0.795384 0.661112
2.23318 0.795893 0.661307
2.2484 0.796398 0.661501
2.26373 0.7969 0.661692
2.27915 0.797399 0.661883
2.29467 0.797895 0.662072
2.3103 0.798388 0.662259
2.32604 0.798879 0.662445
2.34188 0.799366 0.662629
2.35782 0.79985 0.662812
2.37387 0.800332 0.662993
2.39003 0.800811 0.663173
2.40629 0.801286 0.663352
2.42266 0.801759 0.663529
2.43914 0.802229 0.663705
2.45574 0.802696 0.663879
2.47244 0.80316 0.664052
2.48925 0.803622 0.664223
2.50618 0.804081 0.664394
2.52321 0.804537 0.664563
2.54036 0.80499 0.66473
2.55763 0.80544 0.664896
2.57501 0.805888 0.665061
2.59251 0.806333 0.665225
2.61012 0.806775 0.665387
2.62785 0.807214 0.665548
2.64569 0.807651 0.665708
2.66366 0.808085 0.665867
2.68175 0.808517 0.666024
2.69995 0.808945 0.66618
2.71828 0.809372 0.666335
2.73673 0.809795 0.666489
2.7553 0.810216 0.666641
2.774 0.810634 0.666792
2.79282 0.81105 0.666942
2.81177 0.811463 0.667091
2.83084 0.811874 0.667239
2.85004 0.812282 0.667386
2.86936 0.812688 0.667531
2.88882 0.813091 0.667676
2.90841 0.813491 0.667819
2.92812 0.81389 0.667961
2.94797 0.814285 0.668102
2.96795 0.814678 0.668242
2.98806 0.815069 0.668381
3.0083 0.815457 0.668519
3.02868 0.815843 0.668656
3.0492 0.816227 0.668791
3.06985 0.816608 0.668926
3.09064 0.816986 0.66906
3.11157 0.817363 0.669192
3.13264 0.817737 0.669324
3.15384 0.818108 0.669455
3.17519 0.818478 0.669584
3.19668 0.818845 0.669713
3.21832 0.819209 0.669841
3.2401 0.819572 0.669967
3.26202 0.819932 0.670093
3.28409 0.82029 0.670218
3.30631 0.820645 0.670342
3.32867 0.820999 0.670465
3.35118 0.82135 0.670587
3.37384 0.821699 0.670708
3.39666 0.822046 0.670828
3.41962 0.82239 0.670947
3.44274 0.822733 0.671066
3.46601 0.823073 0.671183
3.48944 0.823411 0.6713
3.51302 0.823747 0.671415
3.53676 0.824081 0.67153
3.56066 0.824412 0.671644
3.58471 0.824742 0.671757
3.60893 0.82507 0.67187
3.63331 0.825395 0.671981
3.65785 0.825718 0.672092
3.68255 0.82604 0.672201
3.70742 0.826359 0.67231
3.73245 0.826676 0.672418
3.75765 0.826992 0.672526
3.78302 0.827305 0.672632
3.80856 0.827616 0.672738
3.83426 0.827926 0.672843
3.86014 0.828233 0.672947
3.88619 0.828538 0.673051
3.91241 0.828842 0.673153
3.93881 0.829143 0.673255
3.96539 0.829443 0.673356
3.99214 0.829741 0.673457
4.01906 0.830036 0.673557
4.04617 0.83033 0.673655
4.07346 0.830622 0.673754
4.10093 0.830912 0.673851
4.12858 0.831201 0.673948
4.15642 0.831487 0.674044
4.18444 0.831772 0.674139
4.21265 0.832055 0.674234
4.24104 0.832336 0.674328
4.26963 0.832615 0.674421
4.2984 0.832892 0.674514
4.32737 0.833168 0.674606
4.35653 0.833442 0.674697
4.38588 0.833714 0.674787
4.41543 0.833985 0.674877
4.44517 0.834253 0.674967
4.47512 0.83452 0.675055
4.50526 0.834785 0.675143
4.5356 0.835049 0.67523
4.56615 0.835311 0.675317
4.5969 0.835571 0.675403
4.62785 0.835829 0.675488
4.65901 0.836086 0.675573
4.69038 0.836341 0.675657
4.72195 0.836595 0.675741
4.75374 0.836847 0.675824
4.78573 0.837097 0.675906
4.81794 0.837346 0.675988
4.85037 0.837593 0.676069
4.88301 0.837838 0.67615
4.91586 0.838082 0.67623
4.94894 0.838325 0.676309
4.98223 0.838565 0.676388
5.01575 0.838805 0.676467
5.04949 0.839042 0.676544
5.08346 0.839279 0.676621
5.11765 0.839513 0.676698
5.15207 0.839746 0.676774
5.18671 0.839978 0.67685
5.22159 0.840208 0.676925
5.2567 0.840437 0.676999
5.29205 0.840664 0.677073
5.32763 0.84089 0.677146
5.36344 0.841114 0.677219
5.3995 0.841337 0.677291
5.43579 0.841558 0.677363
5.47233 0.841778 0.677435
5.50911 0.841996 0.677505
5.54613 0.842213 0.677576
5.5834 0.842429 0.677645
5.62092 0.842643 0.677715
5.65869 0.842856 0.677783
5.69671 0.843068 0.677852
5.73498 0.843278 0.67792
5.77351 0.843487 0.677987
5.81229 0.843694 0.678054
5.85133 0.8439 0.67812
5.89063 0.844105 0.678186
5.9302 0.844309 0.678251
5.97002 0.844511 0.678316
6.01011 0.844711 0.678381
6.05047 0.844911 0.678445
6.0911 0.845109 0.678509
6.132 0.845306 0.678572
6.17316 0.845502 0.678634
6.21461 0.845696 0.678697
6.25633 0.845889 0.678758
6.29832 0.846081 0.67882
6.3406 0.846272 0.678881
6.38316 0.846461 0.678941
6.426 0.846649 0.679001
6.46912 0.846836 0.679061
6.51254 0.847022 0.67912
6.55624 0.847207 0.679179
6.60023 0.84739 0.679238
6.64452 0.847572 0.679296
6.6891 0.847753 0.679353
6.73397 0.847933 0.67941
6.77915 0.848111 0.679467
6.82463 0.848289 0.679523
6.87041 0.848465 0.679579
6.91649 0.84864 0.679635
6.96288 0.848814 0.67969
7.00958 0.848987 0.679745
7.05659 0.849159 0.679799
7.10391 0.84933 0.679853
7.15155 0.849499 0.679907
7.1995 0.849667 0.67996
7.24778 0.849835 0.680013
7.29637 0.850001 0.680066
7.34529 0.850166 0.680118
7.39453 0.85033 0.68017
7.44411 0.850493 0.680221
7.49401 0.850655 0.680272
7.54424 0.850816 0.680323
7.59481 0.850976 0.680374
7.64572 0.851135 0.680424
7.69696 0.851292 0.680473
7.74854 0.851449 0.680523
7.80047 0.851605 0.680572
7.85274 0.85176 0.68062
7.90537 0.851913 0.680668
7.95834 0.852066 0.680716
8.01166 0.852218 0.680764
8.06534 0.852368 0.680811
8.11938 0.852518 0.680858
8.17377 0.852667 0.680905
8.22853 0.852815 0.680951
8.28365 0.852961 0.680997
8.33914 0.853107 0.681043
8.395 0.853252 0.681088
8.45123 0.853396 0.681133
8.50783 0.853539 0.681178
8.56482 0.853681 0.681223
8.62218 0.853822 0.681267
8.67992 0.853963 0.68131
8.73805 0.854102 0.681354
8.79656 0.85424 0.681397
8.85546 0.854378 0.68144
8.91476 0.854514 0.681483
8.97445 0.85465 0.681525
9.03453 0.854785 0.681567
9.09502 0.854919 0.681609
9.15591 0.855052 0.68165
9.2172 0.855184 0.681691
9.2789 0.855316 0.681732
9.34102 0.855446 0.681773
9.40354 0.855576 0.681813
9.46649 0.855704 0.681853
9.52985 0.855832 0.681893
9.59363 0.855959 0.681932
9.65784 0.856086 0.681972
9.72247 0.856211 0.68201
9.78754 0.856336 0.682049
9.85304 0.85646 0.682087
9.91897 0.856583 0.682126
9.98534 0.856705 0.682163
10.0522 0.856826 0.682201
10.1194 0.856947 0.682238
10.1871 0.857067 0.682276
10.2553 0.857186 0.682312
10.3239 0.857304 0.682349
10.393 0.857421 0.682385
10.4625 0.857538 0.682421
10.5325 0.857654 0.682457
10.6029 0.857769 0.682493
10.6739 0.857884 0.682528
10.7453 0.857997 0.682563
10.8171 0.85811 0.682598
10.8895 0.858222 0.682633
10.9623 0.858334 0.682667
11.0356 0.858444 0.682701
11.1094 0.858554 0.682735
11.1837 0.858664 0.682769
11.2585 0.858772 0.682802
11.3338 0.85888 0.682835
11.4096 0.858987 0.682868
11.4859 0.859094 0.682901
11.5627 0.8592 0.682934
11.64 0.859305 0.682966
11.7178 0.859409 0.682998
11.7962 0.859513 0.68303
11.875 0.859616 0.683062
11.9544 0.859718 0.683093
12.0344 0.85982 0.683124
12.1148 0.859921 0.683155
12.1958 0.860021 0.683186
12.2773 0.860121 0.683217
12.3594 0.86022 0.683247
12.442 0.860318 0.683277
12.5252 0.860416 0.683307
12.6089 0.860513 0.683337
12.6932 0.860609 0.683367
12.778 0.860705 0.683396
12.8634 0.8608 0.683425
12.9494 0.860895 0.683454
13.0359 0.860989 0.683483
13.123 0.861082 0.683511
13.2107 0.861175 0.68354
13.299 0.861267 0.683568
13.3879 0.861358 0.683596
13.4773 0.861449 0.683624
13.5674 0.861539 0.683651
13.658 0.861629 0.683679
13.7493 0.861718 0.683706
13.8412 0.861807 0.683733
13.9336 0.861895 0.68376
14.0267 0.861982 0.683787
14.1204 0.862069 0.683813
14.2148 0.862155 0.683839
14.3097 0.862241 0.683865
14.4053 0.862326 0.683891
14.5016 0.86241 0.683917
14.5984 0.862494 0.683943
14.696 0.862578 0.683968
14.7941 0.862661 0.683994
14.8929 0.862743 0.684019
14.9924 0.862825 0.684044
15.0926 0.862906 0.684068
15.1934 0.862987 0.684093
15.2948 0.863067 0.684117
15.397 0.863147 0.684141
15.4998 0.863226 0.684166
15.6033 0.863304 0.684189
15.7075 0.863383 0.684213
15.8124 0.86346 0.684237
15.918 0.863537 0.68426
16.0243 0.863614 0.684284
16.1313 0.86369 0.684307
16.2391 0.863765 0.68433
16.3475 0.863841 0.684352
16.4567 0.863915 0.684375
16.5665 0.863989 0.684398
16.6772 0.864063 0.68442
16.7885 0.864136 0.684442
16.9006 0.864209 0.684464
17.0134 0.864281 0.684486
17.127 0.864352 0.684508
17.2414 0.864424 0.684529
17.3565 0.864494 0.684551
17.4724 0.864565 0.684572
17.589 0.864634 0.684593
17.7064 0.864704 0.684614
17.8246 0.864773 0.684635
17.9436 0.864841 0.684656
18.0634 0.864909 0.684677
18.184 0.864977 0.684697
18.3054 0.865044 0.684717
18.4275 0.865111 0.684737
18.5505 0.865177 0.684758
18.6744 0.865243 0.684777
18.799 0.865308 0.684797
18.9245 0.865373 0.684817
19.0508 0.865437 0.684836
19.1779 0.865501 0.684856
19.3059 0.865565 0.684875
19.4348 0.865628 0.684894
19.5645 0.865691 0.684913
19.6951 0.865754 0.684932
19.8265 0.865816 0.684951
19.9588 0.865877 0.684969
20.0918 0.865938 0.684988
20.2248 0.865999 0.685006
20.3578 0.866058 0.685024
20.4907 0.866117 0.685042
20.6237 0.866175 0.685059
20.7567 0.866232 0.685076
20.8897 0.866289 0.685093
21.0226 0.866344 0.68511
21.1556 0.8664 0.685127
21.2886 0.866454 0.685143
21.4216 0.866508 0.68516
21.5545 0.866561 0.685176
21.6875 0.866613 0.685191
21.8205 0.866665 0.685207
21.9535 0.866716 0.685222
22.0864 0.866767 0.685238
22.2194 0.866817 0.685253
22.3524 0.866866 0.685268
22.4853 0.866915 0.685282
22.6183 0.866963 0.685297
22.7513 0.867011 0.685311
22.8843 0.867058 0.685325
23.0172 0.867104 0.685339
23.1502 0.86715 0.685353
23.2831 0.867196 0.685367
23.4161 0.867241 0.68538
23.5491 0.867285 0.685394
23.682 0.867329 0.685407
23.815 0.867373 0.68542
23.948 0.867416 0.685433
24.0809 0.867459 0.685446
24.2139 0.867501 0.685459
24.3468 0.867542 0.685471
24.4798 0.867583 0.685483
24.6128 0.867624 0.685496
24.7457 0.867664 0.685508
24.8787 0.867704 0.68552
25.0116 0.867744 0.685532
25.1446 0.867783 0.685543
25.2775 0.867821 0.685555
25.4105 0.86786 0.685566
25.5435 0.867897 0.685578
25.6764 0.867935 0.685589
25.8094 0.867972 0.6856
25.9423 0.868009 0.685611
26.0753 0.868045 0.685622
26.2082 0.868081 0.685633
26.3412 0.868116 0.685644
26.4741 0.868151 0.685654
26.6071 0.868186 0.685665
26.74 0.868221 0.685675
26.873 0.868255 0.685685
27.0059 0.868289 0.685695
27.1389 0.868322 0.685705
27.2718 0.868356 0.685715
27.4048 0.868388 0.685725
27.5377 0.868421 0.685735
27.6707 0.868453 0.685745
27.8036 0.868485 0.685754
27.9365 0.868517 0.685764
28.0695 0.868548 0.685773
28.2024 0.868579 0.685782
28.3354 0.86861 0.685792
28.4683 0.86864 0.685801
28.6013 0.86867 0.68581
28.7342 0.8687 0.685819
28.8671 0.86873 0.685828
29.0001 0.868759 0.685836
29.133 0.868788 0.685845
29.266 0.868817 0.685854
29.3989 0.868846 0.685862
29.5319 0.868874 0.685871
29.6648 0.868902 0.685879
29.7977 0.86893 0.685888
29.9307 0.868957 0.685896
30.0636 0.868985 0.685904
30.1965 0.869012 0.685912
30.3295 0.869039 0.68592
30.4624 0.869065 0.685928
30.5954 0.869092 0.685936
30.7283 0.869118 0.685944
30.8612 0.869144 0.685952
30.9942 0.869169 0.685959
31.1271 0.869195 0.685967
31.26 0.86922 0.685974
31.393 0.869245 0.685982
31.5259 0.86927 0.685989
31.6588 0.869295 0.685997
31.7918 0.869319 0.686004
31.9247 0.869343 0.686011
32.0576 0.869367 0.686018
32.1906 0.869391 0.686026
32.3235 0.869415 0.686033
32.4564 0.869438 0.68604
32.5894 0.869461 0.686047
32.7223 0.869484 0.686054
32.8552 0.869507 0.68606
32.9882 0.86953 0.686067
33.1211 0.869552 0.686074
33.254 0.869575 0.686081
33.387 0.869597 0.686087
33.5199 0.869619 0.686094
33.6528 0.869641 0.6861
33.7857 0.869662 0.686107
33.9187 0.869684 0.686113
34.0516 0.869705 0.686119
34.1845 0.869726 0.686126
34.3174 0.869747 0.686132
34.4504 0.869768 0.686138
34.5833 0.869789 0.686144
34.7162 0.869809 0.686151
34.8492 0.869829 0.686157
34.9821 0.86985 0.686163
35.115 0.86987 0.686169
35.2479 0.869889 0.686175
35.3809 0.869909 0.68618
35.5138 0.869929 0.686186
35.6467 0.869948 0.686192
35.7796 0.869967 0.686198
35.9126 0.869987 0.686204
36.0455 0.870006 0.686209
36.1784 0.870024 0.686215
36.3113 0.870043 0.686221
36.4442 0.870062 0.686226
36.5772 0.87008 0.686232
36.7101 0.870098 0.686237
36.843 0.870117 0.686242
36.9759 0.870135 0.686248
37.1089 0.870153 0.686253
37.2418 0.87017 0.686259
37.3747 0.870188 0.686264
37.5076 0.870206 0.686269
37.6405 0.870223 0.686274
37.7735 0.87024 0.686279
37.9064 0.870258 0.686285
38.0393 0.870275 0.68629
38.1722 0.870292 0.686295
38.3051 0.870308 0.6863
38.4381 0.870325 0.686305
38.571 0.870342 0.68631
38.7039 0.870358 0.686315
38.8368 0.870375 0.686319
38.9697 0.870391 0.686324
39.1026 0.870407 0.686329
39.2356 0.870423 0.686334
39.3685 0.870439 0.686339
39.5014 0.870455 0.686343
39.6343 0.87047 0.686348
39.7672 0.870486 0.686353
39.9001 0.870502 0.686357
40.0331 0.870517 0.686362
40.166 0.870532 0.686367
40.2989 0.870547 0.686371
40.4318 0.870563 0.686376
40.5647 0.870578 0.68638
40.6976 0.870593 0.686384
40.8306 0.870607 0.686389
40.9635 0.870622 0.686393
41.0964 0.870637 0.686398
41.2293 0.870651 0.686402
41.3622 0.870666 0.686406
41.4951 0.87068 0.686411
41.628 0.870694 0.686415
41.7609 0.870708 0.686419
41.8939 0.870722 0.686423
42.0268 0.870736 0.686427
42.1597 0.87075 0.686432
42.2926 0.870764 0.686436
42.4255 0.870778 0.68644
42.5584 0.870791 0.686444
42.6913 0.870805 0.686448
42.8242 0.870818 0.686452
42.9572 0.870832 0.686456
43.0901 0.870845 0.68646
43.223 0.870858 0.686464
43.3559 0.870871 0.686468
43.4888 0.870885 0.686472
43.6217 0.870898 0.686475
43.7546 0.87091 0.686479
43.8875 0.870923 0.686483
44.0204 0.870936 0.686487
44.1534 0.870949 0.686491
44.2863 0.870961 0.686494
44.4192 0.870974 0.686498
44.5521 0.870986 0.686502
44.685 0.870999 0.686506
44.8179 0.871011 0.686509
44.9508 0.871023 0.686513
45.0837 0.871035 0.686516
45.2166 0.871047 0.68652
45.3495 0.871059 0.686524
45.4824 0.871071 0.686527
45.6153 0.871083 0.686531
45.7483 0.871095 0.686534
45.8812 0.871107 0.686538
46.0141 0.871118 0.686541
46.147 0.87113 0.686545
46.2799 0.871141 0.686548
46.4128 0.871153 0.686551
46.5457 0.871164 0.686555
46.6786 0.871176 0.686558
46.8115 0.871187 0.686562
46.9444 0.871198 0.686565
47.0773 0.871209 0.686568
47.2102 0.87122 0.686572
47.3431 0.871231 0.686575
47.476 0.871242 0.686578
47.6089 0.871253 0.686581
47.7419 0.871264 0.686585
47.8748 0.871275 0.686588
48.0077 0.871285 0.686591
48.1406 0.871296 0.686594
48.2735 0.871307 0.686597
48.4064 0.871317 0.6866
48.5393 0.871328 0.686604
48.6722 0.871338 0.686607
48.8051 0.871349 0.68661
48.938 0.871359 0.686613
49.0709 0.871369 0.686616
49.2038 0.871379 0.686619
49.3367 0.871389 0.686622
49.4696 0.8714 0.686625
49.6025 0.87141 0.686628
49.7354 0.87142 0.686631
49.8683 0.871429 0.686634
50.0012 0.871439 0.686637
50.1341 0.871449 0.68664
50.267 0.871459 0.686643
50.3999 0.871469 0.686645
50.5328 0.871478 0.686648
50.6657 0.871488 0.686651
50.7986 0.871498 0.686654
50.9315 0.871507 0.686657
51.0644 0.871517 0.68666
51.1973 0.871526 0.686663
51.3302 0.871535 0.686665
51.4631 0.871545 0.686668
51.596 0.871554 0.686671
51.7289 0.871563 0.686674
51.8618 0.871572 0.686676
51.9947 0.871581 0.686679
52.1276 0.871591 0.686682
52.2605 0.8716 0.686684
52.3934 0.871609 0.686687
52.5263 0.871618 0.68669
52.6592 0.871626 0.686692
52.7921 0.871635 0.686695
52.925 0.871644 0.686698
53.0579 0.871653 0.6867
53.1908 0.871662 0.686703
53.3237 0.87167 0.686705
53.4566 0.871679 0.686708
53.5895 0.871688 0.686711
53.7224 0.871696 0.686713
53.8553 0.871705 0.686716
53.9882 0.871713 0.686718
54.1211 0.871722 0.686721
54.254 0.87173 0.686723
54.3869 0.871738 0.686726
54.5198 0.871747 0.686728
54.6527 0.871755 0.686731
54.7856 0.871763 0.686733
54.9185 0.871771 0.686735
55.0514 0.871779 0.686738
55.1843 0.871788 0.68674
55.3172 0.871796 0.686743
55.4501 0.871804 0.686745
55.583 0.871812 0.686747
55.7159 0.87182 0.68675
55.8488 0.871827 0.686752
55.9817 0.871835 0.686755
56.1146 0.871843 0.686757
56.2475 0.871851 0.686759
56.3804 0.871859 0.686761
56.5133 0.871867 0.686764
56.6462 0.871874 0.686766
56.7791 0.871882 0.686768
56.912 0.871889 0.686771
57.0449 0.871897 0.686773
57.1778 0.871905 0.686775
57.3107 0.871912 0.686777
57.4436 0.87192 0.68678
57.5765 0.871927 0.686782
57.7093 0.871935 0.686784
57.8422 0.871942 0.686786
57.9751 0.871949 0.686788
58.108 0.871957 0.686791
58.2409 0.871964 0.686793
58.3738 0.871971 0.686795
58.5067 0.871978 0.686797
58.6396 0.871985 0.686799
58.7725 0.871993 0.686801
58.9054 0.872 0.686803
59.0383 0.872007 0.686805
59.1712 0.872014 0.686808
59.3041 0.872021 0.68681
59.437 0.872028 0.686812
59.5699 0.872035 0.686814
59.7028 0.872042 0.686816
59.8357 0.872049 0.686818
59.9686 0.872056 0.68682
60.1014 0.872062 0.686822
60.2343 0.872069 0.686824
60.3672 0.872076 0.686826
60.5001 0.872083 0.686828
60.633 0.872089 0.68683
60.7659 0.872096 0.686832
60.8988 0.872103 0.686834
61.0317 0.872109 0.686836
61.1646 0.872116 0.686838
61.2975 0.872123 0.68684
61.4304 0.872129 0.686842
61.5633 0.872136 0.686844
61.6962 0.872142 0.686846
61.8291 0.872149 0.686848
61.9619 0.872155 0.68685
62.0948 0.872161 0.686851
62.2277 0.872168 0.686853
62.3606 0.872174 0.686855
62.4935 0.87218 0.686857
62.6264 0.872187 0.686859
62.7593 0.872193 0.686861
62.8922 0.872199 0.686863
63.0251 0.872206 0.686865
63.158 0.872212 0.686866
63.2909 0.872218 0.686868
63.4238 0.872224 0.68687
63.5566 0.87223 0.686872
63.6895 0.872236 0.686874
63.8224 0.872242 0.686875
63.9553 0.872248 0.686877
64.0882 0.872254 0.686879
64.2211 0.87226 0.686881
64.354 0.872266 0.686883
64.4869 0.872272 0.686884
64.6198 0.872278 0.686886
64.7527 0.872284 0.686888
64.8856 0.87229 0.68689
65.0184 0.872296 0.686891
65.1513 0.872302 0.686893
65.2842 0.872307 0.686895
65.4171 0.872313 0.686896
65.55 0.872319 0.686898
65.6829 0.872325 0.6869
65.8158 0.87233 0.686902
65.9487 0.872336 0.686903
66.0816 0.872342 0.686905
66.2145 0.872347 0.686907
66.3473 0.872353 0.686908
66.4802 0.872358 0.68691
66.6131 0.872364 0.686912
66.746 0.87237 0.686913
66.8789 0.872375 0.686915
67.0118 0.872381 0.686916
67.1447 0.872386 0.686918
67.2776 0.872392 0.68692
67.4105 0.872397 0.686921
67.5433 0.872402 0.686923
67.6762 0.872408 0.686925
67.8091 0.872413 0.686926
67.942 0.872418 0.686928
68.0749 0.872424 0.686929
68.2078 0.872429 0.686931
68.3407 0.872434 0.686932
68.4736 0.87244 0.686934
68.6064 0.872445 0.686936
68.7393 0.87245 0.686937
68.8722 0.872455 0.686939
69.0051 0.872461 0.68694
69.138 0.872466 0.686942
69.2709 0.872471 0.686943
69.4038 0.872476 0.686945
69.5367 0.872481 0.686946
69.6695 0.872486 0.686948
69.8024 0.872491 0.686949
69.9353 0.872496 0.686951
70.0682 0.872501 0.686952
70.2011 0.872506 0.686954
70.334 0.872511 0.686955
70.4669 0.872516 0.686957
70.5998 0.872521 0.686958
70.7326 0.872526 0.68696
70.8655 0.872531 0.686961
70.9984 0.872536 0.686963
71.1313 0.872541 0.686964
71.2642 0.872546 0.686966
71.3971 0.872551 0.686967
71.53 0.872555 0.686968
71.6629 0.87256 0.68697
71.7957 0.872565 0.686971
71.9286 0.87257 0.686973
72.0615 0.872575 0.686974
72.1944 0.872579 0.686975
72.3273 0.872584 0.686977
72.4602 0.872589 0.686978
72.5931 0.872593 0.68698
72.7259 0.872598 0.686981
72.8588 0.872603 0.686982
72.9917 0.872607 0.686984
73.1246 0.872612 0.686985
73.2575 0.872617 0.686987
73.3904 0.872621 0.686988
73.5233 0.872626 0.686989
73.6561 0.87263 0.686991
73.789 0.872635 0.686992
73.9219 0.872639 0.686993
74.0548 0.872644 0.686995
74.1877 0.872648 0.686996
74.3206 0.872653 0.686997
74.4535 0.872657 0.686999
74.5863 0.872662 0.687
74.7192 0.872666 0.687001
74.8521 0.872671 0.687003
74.985 0.872675 0.687004
75.1179 0.872679 0.687005
75.2508 0.872684 0.687006
75.3836 0.872688 0.687008
75.5165 0.872692 0.687009
75.6494 0.872697 0.68701
75.7823 0.872701 0.687012
75.9152 0.872705 0.687013
76.0481 0.87271 0.687014
76.181 0.872714 0.687015
76.3138 0.872718 0.687017
76.4467 0.872722 0.687018
76.5796 0.872726 0.687019
76.7125 0.872731 0.68702
76.8454 0.872735 0.687022
76.9783 0.872739 0.687023
77.1111 0.872743 0.687024
77.244 0.872747 0.687025
77.3769 0.872751 0.687027
77.5098 0.872756 0.687028
77.6427 0.87276 0.687029
77.7756 0.872764 0.68703
77.9084 0.872768 0.687031
78.0413 0.872772 0.687033
78.1742 0.872776 0.687034
78.3071 0.87278 0.687035
78.44 0.872784 0.687036
78.5729 0.872788 0.687037
78.7057 0.872792 0.687039
78.8386 0.872796 0.68704
78.9715 0.8728 0.687041
79.1044 0.872804 0.687042
79.2373 0.872808 0.687043
79.3702 0.872812 0.687044
79.503 0.872816 0.687046
79.6359 0.872819 0.687047
79.7688 0.872823 0.687048
79.9017 0.872827 0.687049
80.0346 0.872831 0.68705
80.1674 0.872835 0.687051
80.3003 0.872839 0.687052
80.4332 0.872843 0.687054
80.5661 0.872846 0.687055
80.699 0.87285 0.687056
80.8319 0.872854 0.687057
80.9647 0.872858 0.687058
81.0976 0.872861 0.687059
81.2305 0.872865 0.68706
81.3634 0.872869 0.687061
81.4963 0.872873 0.687062
81.6292 0.872876 0.687064
81.762 0.87288 0.687065
81.8949 0.872884 0.687066
82.0278 0.872887 0.687067
82.1607 0.872891 0.687068
82.2936 0.872895 0.687069
82.4264 0.872898 0.68707
82.5593 0.872902 0.687071
82.6922 0.872906 0.687072
82.8251 0.872909 0.687073
82.958 0.872913 0.687074
83.0908 0.872916 0.687075
83.2237 0.87292 0.687076
83.3566 0.872924 0.687078
83.4895 0.872927 0.687079
83.6224 0.872931 0.68708
83.7553 0.872934 0.687081
83.8881 0.872938 0.687082
84.021 0.872941 0.687083
84.1539 0.872945 0.687084
84.2868 0.872948 0.687085
84.4197 0.872952 0.687086
84.5525 0.872955 0.687087
84.6854 0.872958 0.687088
84.8183 0.872962 0.687089
84.9512 0.872965 0.68709
85.0841 0.872969 0.687091
85.2169 0.872972 0.687092
85.3498 0.872976 0.687093
85.4827 0.872979 0.687094
85.6156 0.872982 0.687095
85.7485 0.872986 0.687096
85.8813 0.872989 0.687097
86.0142 0.872992 0.687098
86.1471 0.872996 0.687099
86.28 0.872999 0.6871
86.4129 0.873002 0.687101
86.5457 0.873006 0.687102
86.6786 0.873009 0.687103
86.8115 0.873012 0.687104
86.9444 0.873015 0.687105
87.0773 0.873019 0.687106
87.2101 0.873022 0.687107
87.343 0.873025 0.687108
87.4759 0.873028 0.687109
87.6088 0.873032 0.68711
87.7417 0.873035 0.687111
87.8745 0.873038 0.687111
88.0074 0.873041 0.687112
88.1403 0.873044 0.687113
88.2732 0.873048 0.687114
88.4061 0.873051 0.687115
88.5389 0.873054 0.687116
88.6718 0.873057 0.687117
88.8047 0.87306 0.687118
88.9376 0.873063 0.687119
89.0705 0.873066 0.68712
89.2033 0.873069 0.687121
89.3362 0.873073 0.687122
89.4691 0.873076 0.687123
89.602 0.873079 0.687124
89.7349 0.873082 0.687124
89.8677 0.873085 0.687125
90.0006 0.873088 0.687126
90.1335 0.873091 0.687127
90.2664 0.873094 0.687128
90.3992 0.873097 0.687129
90.5321 0.8731 0.68713
90.665 0.873103 0.687131
90.7979 0.873106 0.687132
90.9308 0.873109 0.687132
91.0636 0.873112 0.687133
91.1965 0.873115 0.687134
91.3294 0.873118 0.687135
91.4623 0.873121 0.687136
91.5952 0.873124 0.687137
91.728 0.873127 0.687138
91.8609 0.87313 0.687139
91.9938 0.873133 0.687139
92.1267 0.873135 0.68714
92.2595 0.873138 0.687141
92.3924 0.873141 0.687142
92.5253 0.873144 0.687143
92.6582 0.873147 0.687144
92.7911 0.87315 0.687145
92.9239 0.873153 0.687145
93.0568 0.873156 0.687146
93.1897 0.873158 0.687147
93.3226 0.873161 0.687148
93.4554 0.873164 0.687149
93.5883 0.873167 0.68715
93.7212 0.87317 0.687151
93.8541 0.873173 0.687151
93.987 0.873175 0.687152
94.1198 0.873178 0.687153
94.2527 0.873181 0.687154
94.3856 0.873184 0.687155
94.5185 0.873186 0.687155
94.6513 0.873189 0.687156
94.7842 0.873192 0.687157
94.9171 0.873195 0.687158
95.05 0.873197 0.687159
95.1828 0.8732 0.68716
95.3157 0.873203 0.68716
95.4486 0.873206 0.687161
95.5815 0.873208 0.687162
95.7144 0.873211 0.687163
95.8472 0.873214 0.687164
95.9801 0.873216 0.687164
96.113 0.873219 0.687165
96.2459 0.873222 0.687166
96.3787 0.873224 0.687167
96.5116 0.873227 0.687167
96.6445 0.87323 0.687168
96.7774 0.873232 0.687169
96.9102 0.873235 0.68717
97.0431 0.873238 0.687171
97.176 0.87324 0.687171
97.3089 0.873243 0.687172
97.4418 0.873245 0.687173
97.5746 0.873248 0.687174
97.7075 0.873251 0.687174
97.8404 0.873253 0.687175
97.9733 0.873256 0.687176
98.1061 0.873258 0.687177
98.239 0.873261 0.687177
98.3719 0.873263 0.687178
98.5048 0.873266 0.687179
98.6376 0.873269 0.68718
98.7705 0.873271 0.68718
98.9034 0.873274 0.687181
99.0363 0.873276 0.687182
99.1691 0.873279 0.687183
99.302 0.873281 0.687183
99.4349 0.873284 0.687184
99.5678 0.873286 0.687185
99.7007 0.873289 0.687186
99.8335 0.873291 0.687186
99.9664 0.873294 0.687187
100.099 0.873296 0.687188
100.232 0.873298 0.687189
100.365 0.873301 0.687189
100.498 0.873303 0.68719
100.631 0.873306 0.687191
100.764 0.873308 0.687192
100.897 0.873311 0.687192
101.029 0.873313 0.687193
101.162 0.873315 0.687194
101.295 0.873318 0.687194
101.428 0.87332 0.687195
101.561 0.873323 0.687196
101.694 0.873325 0.687196
101.827 0.873327 0.687197
101.96 0.87333 0.687198
102.092 0.873332 0.687199
102.225 0.873335 0.687199
102.358 0.873337 0.6872
102.491 0.873339 0.687201
102.624 0.873342 0.687201
102.757 0.873344 0.687202
102.89 0.873346 0.687203
103.023 0.873349 0.687203
103.155 0.873351 0.687204
103.288 0.873353 0.687205
103.421 0.873356 0.687206
103.554 0.873358 0.687206
103.687 0.87336 0.687207
103.82 0.873362 0.687208
103.953 0.873365 0.687208
104.086 0.873367 0.687209
104.218 0.873369 0.68721
104.351 0.873372 0.68721
104.484 0.873374 0.687211
104.617 0.873376 0.687212
104.75 0.873378 0.687212
104.883 0.873381 0.687213
105.016 0.873383 0.687214
105.149 0.873385 0.687214
105.281 0.873387 0.687215
105.414 0.87339 0.687216
105.547 0.873392 0.687216
105.68 0.873394 0.687217
105.813 0.873396 0.687218
105.946 0.873398 0.687218
106.079 0.873401 0.687219
106.212 0.873403 0.687219
106.344 0.873405 0.68722
106.477 0.873407 0.687221
106.61 0.873409 0.687221
106.743 0.873411 0.687222
106.876 0.873414 0.687223
107.009 0.873416 0.687223
107.142 0.873418 0.687224
107.275 0.87342 0.687225
107.407 0.873422 0.687225
107.54 0.873424 0.687226
107.673 0.873426 0.687227
107.806 0.873429 0.687227
107.939 0.873431 0.687228
108.072 0.873433 0.687228
108.205 0.873435 0.687229
108.338 0.873437 0.68723
108.47 0.873439 0.68723
108.603 0.873441 0.687231
108.736 0.873443 0.687232
108.869 0.873445 0.687232
109.002 0.873447 0.687233
109.135 0.87345 0.687233
109.268 0.873452 0.687234
109.401 0.873454 0.687235
109.533 0.873456 0.687235
109.666 0.873458 0.687236
109.799 0.87346 0.687236
109.932 0.873462 0.687237
110.065 0.873464 0.687238
110.198 0.873466 0.687238
110.331 0.873468 0.687239
110.463 0.87347 0.687239
110.596 0.873472 0.68724
110.729 0.873474 0.687241
110.862 0.873476 0.687241
110.995 0.873478 0.687242
111.128 0.87348 0.687242
111.261 0.873482 0.687243
111.394 0.873484 0.687244
111.526 0.873486 0.687244
111.659 0.873488 0.687245
111.792 0.87349 0.687245
111.925 0.873492 0.687246
112.058 0.873494 0.687246
112.191 0.873496 0.687247
112.324 0.873498 0.687248
112.457 0.8735 0.687248
112.589 0.873502 0.687249
112.722 0.873504 0.687249
112.855 0.873506 0.68725
112.988 0.873508 0.687251
113.121 0.87351 0.687251
113.254 0.873511 0.687252
113.387 0.873513 0.687252
113.52 0.873515 0.687253
113.652 0.873517 0.687253
113.785 0.873519 0.687254
113.918 0.873521 0.687255
114.051 0.873523 0.687255
114.184 0.873525 0.687256
114.317 0.873527 0.687256
114.45 0.873529 0.687257
114.583 0.87353 0.687257
114.715 0.873532 0.687258
114.848 0.873534 0.687258
114.981 0.873536 0.687259
115.114 0.873538 0.68726
115.247 0.87354 0.68726
115.38 0.873542 0.687261
115.513 0.873544 0.687261
115.646 0.873545 0.687262
115.778 0.873547 0.687262
115.911 0.873549 0.687263
116.044 0.873551 0.687263
116.177 0.873553 0.687264
116.31 0.873555 0.687264
116.443 0.873556 0.687265
116.576 0.873558 0.687265
116.709 0.87356 0.687266
116.841 0.873562 0.687267
116.974 0.873564 0.687267
117.107 0.873565 0.687268
117.24 0.873567 0.687268
117.373 0.873569 0.687269
117.506 0.873571 0.687269
117.639 0.873573 0.68727
117.771 0.873574 0.68727
117.904 0.873576 0.687271
118.037 0.873578 0.687271
118.17 0.87358 0.687272
118.303 0.873581 0.687272
118.436 0.873583 0.687273
118.569 0.873585 0.687273
118.702 0.873587 0.687274
118.834 0.873588 0.687274
118.967 0.87359 0.687275
119.1 0.873592 0.687275
119.233 0.873594 0.687276
119.366 0.873595 0.687277
119.499 0.873597 0.687277
119.632 0.873599 0.687278
119.765 0.873601 0.687278
119.897 0.873602 0.687279
120.03 0.873604 0.687279
120.163 0.873606 0.68728
120.296 0.873607 0.68728
120.429 0.873609 0.687281
120.562 0.873611 0.687281
120.695 0.873613 0.687282
120.828 0.873614 0.687282
120.96 0.873616 0.687283
121.093 0.873618 0.687283
121.226 0.873619 0.687284
121.359 0.873621 0.687284
121.492 0.873623 0.687285
121.625 0.873624 0.687285
121.758 0.873626 0.687286
121.89 0.873628 0.687286
122.023 0.873629 0.687287
122.156 0.873631 0.687287
122.289 0.873633 0.687288
122.422 0.873634 0.687288
122.555 0.873636 0.687288
122.688 0.873638 0.687289
122.821 0.873639 0.687289
122.953 0.873641 0.68729
123.086 0.873642 0.68729
123.219 0.873644 0.687291
123.352 0.873646 0.687291
123.485 0.873647 0.687292
123.618 0.873649 0.687292
123.751 0.873651 0.687293
123.884 0.873652 0.687293
124.016 0.873654 0.687294
124.149 0.873655 0.687294
124.282 0.873657 0.687295
124.415 0.873659 0.687295
124.548 0.87366 0.687296
124.681 0.873662 0.687296
124.814 0.873663 0.687297
124.947 0.873665 0.687297
125.079 0.873667 0.687298
125.212 0.873668 0.687298
125.345 0.87367 0.687298
125.478 0.873671 0.687299
125.611 0.873673 0.687299
125.744 0.873674 0.6873
125.877 0.873676 0.6873
126.009 0.873677 0.687301
126.142 0.873679 0.687301
126.275 0.873681 0.687302
126.408 0.873682 0.687302
126.541 0.873684 0.687303
126.674 0.873685 0.687303
126.807 0.873687 0.687304
126.94 0.873688 0.687304
127.072 0.87369 0.687304
127.205 0.873691 0.687305
127.338 0.873693 0.687305
127.471 0.873694 0.687306
127.604 0.873696 0.687306
127.737 0.873697 0.687307
127.87 0.873699 0.687307
128.003 0.8737 0.687308
128.135 0.873702 0.687308
128.268 0.873703 0.687308
128.401 0.873705 0.687309
128.534 0.873706 0.687309
128.667 0.873708 0.68731
128.8 0.873709 0.68731
128.933 0.873711 0.687311
129.065 0.873712 0.687311
129.198 0.873714 0.687312
129.331 0.873715 0.687312
129.464 0.873717 0.687312
129.597 0.873718 0.687313
129.73 0.87372 0.687313
129.863 0.873721 0.687314
129.996 0.873723 0.687314
130.128 0.873724 0.687315
130.261 0.873726 0.687315
130.394 0.873727 0.687315
130.527 0.873728 0.687316
130.66 0.87373 0.687316
130.793 0.873731 0.687317
130.926 0.873733 0.687317
131.059 0.873734 0.687318
131.191 0.873736 0.687318
131.324 0.873737 0.687318
131.457 0.873739 0.687319
131.59 0.87374 0.687319
131.723 0.873741 0.68732
131.856 0.873743 0.68732
131.989 0.873744 0.687321
132.121 0.873746 0.687321
132.254 0.873747 0.687321
132.387 0.873748 0.687322
132.52 0.87375 0.687322
132.653 0.873751 0.687323
132.786 0.873753 0.687323
132.919 0.873754 0.687323
133.052 0.873755 0.687324
133.184 0.873757 0.687324
133.317 0.873758 0.687325
133.45 0.87376 0.687325
133.583 0.873761 0.687326
133.716 0.873762 0.687326
133.849 0.873764 0.687326
133.982 0.873765 0.687327
134.115 0.873767 0.687327
134.247 0.873768 0.687328
134.38 0.873769 0.687328
134.513 0.873771 0.687328
134.646 0.873772 0.687329
134.779 0.873773 0.687329
134.912 0.873775 0.68733
135.045 0.873776 0.68733
135.177 0.873777 0.68733
135.31 0.873779 0.687331
135.443 0.87378 0.687331
135.576 0.873781 0.687332
135.709 0.873783 0.687332
135.842 0.873784 0.687332
135.975 0.873785 0.687333
136.108 0.873787 0.687333
136.24 0.873788 0.687334
136.373 0.873789 0.687334
136.506 0.873791 0.687334
136.639 0.873792 0.687335
136.772 0.873793 0.687335
136.905 0.873795 0.687335
137.038 0.873796 0.687336
137.171 0.873797 0.687336
137.303 0.873799 0.687337
137.436 0.8738 0.687337
137.569 0.873801 0.687337
137.702 0.873803 0.687338
137.835 0.873804 0.687338
137.968 0.873805 0.687339
138.101 0.873807 0.687339
138.233 0.873808 0.687339
138.366 0.873809 0.68734
138.499 0.87381 0.68734
138.632 0.873812 0.68734
138.765 0.873813 0.687341
138.898 0.873814 0.687341
139.031 0.873816 0.687342
139.164 0.873817 0.687342
139.296 0.873818 0.687342
139.429 0.873819 0.687343
139.562 0.873821 0.687343
139.695 0.873822 0.687344
139.828 0.873823 0.687344
139.961 0.873824 0.687344
140.094 0.873826 0.687345
140.226 0.873827 0.687345
140.359 0.873828 0.687345
140.492 0.873829 0.687346
140.625 0.873831 0.687346
140.758 0.873832 0.687346
140.891 0.873833 0.687347
141.024 0.873834 0.687347
141.157 0.873836 0.687348
141.289 0.873837 0.687348
141.422 0.873838 0.687348
141.555 0.873839 0.687349
141.688 0.873841 0.687349
141.821 0.873842 0.687349
141.954 0.873843 0.68735
142.087 0.873844 0.68735
142.22 0.873845 0.68735
142.352 0.873847 0.687351
142.485 0.873848 0.687351
142.618 0.873849 0.687352
142.751 0.87385 0.687352
142.884 0.873852 0.687352
143.017 0.873853 0.687353
143.15 0.873854 0.687353
143.282 0.873855 0.687353
143.415 0.873856 0.687354
143.548 0.873858 0.687354
143.681 0.873859 0.687354
143.814 0.87386 0.687355
143.947 0.873861 0.687355
144.08 0.873862 0.687355
144.213 0.873864 0.687356
144.345 0.873865 0.687356
144.478 0.873866 0.687357
144.611 0.873867 0.687357
144.744 0.873868 0.687357
144.877 0.873869 0.687358
145.01 0.873871 0.687358
145.143 0.873872 0.687358
145.275 0.873873 0.687359
145.408 0.873874 0.687359
145.541 0.873875 0.687359
145.674 0.873876 0.68736
145.807 0.873878 0.68736
145.94 0.873879 0.68736
146.073 0.87388 0.687361
146.206 0.873881 0.687361
146.338 0.873882 0.687361
146.471 0.873883 0.687362
146.604 0.873885 0.687362
146.737 0.873886 0.687362
146.87 0.873887 0.687363
147.003 0.873888 0.687363
147.136 0.873889 0.687363
147.268 0.87389 0.687364
147.401 0.873891 0.687364
147.534 0.873893 0.687364
147.667 0.873894 0.687365
147.8 0.873895 0.687365
147.933 0.873896 0.687365
148.066 0.873897 0.687366
148.199 0.873898 0.687366
148.331 0.873899 0.687366
148.464 0.8739 0.687367
148.597 0.873902 0.687367
148.73 0.873903 0.687367
148.863 0.873904 0.687368
148.996 0.873905 0.687368
149.129 0.873906 0.687368
149.261 0.873907 0.687369
149.394 0.873908 0.687369
149.527 0.873909 0.687369
149.66 0.87391 0.68737
149.793 0.873912 0.68737
149.926 0.873913 0.68737
150.059 0.873914 0.687371
150.192 0.873915 0.687371
150.324 0.873916 0.687371
150.457 0.873917 0.687372
150.59 0.873918 0.687372
150.723 0.873919 0.687372
150.856 0.87392 0.687373
150.989 0.873921 0.687373
151.122 0.873922 0.687373
151.254 0.873924 0.687374
151.387 0.873925 0.687374
151.52 0.873926 0.687374
151.653 0.873927 0.687375
151.786 0.873928 0.687375
151.919 0.873929 0.687375
152.052 0.87393 0.687375
152.185 0.873931 0.687376
152.317 0.873932 0.687376
152.45 0.873933 0.687376
152.583 0.873934 0.687377
152.716 0.873935 0.687377
152.849 0.873936 0.687377
152.982 0.873937 0.687378
153.115 0.873938 0.687378
153.247 0.873939 0.687378
153.38 0.873941 0.687379
153.513 0.873942 0.687379
153.646 0.873943 0.687379
153.779 0.873944 0.68738
153.912 0.873945 0.68738
154.045 0.873946 0.68738
154.178 0.873947 0.68738
154.31 0.873948 0.687381
154.443 0.873949 0.687381
154.576 0.87395 0.687381
154.709 0.873951 0.687382
154.842 0.873952 0.687382
154.975 0.873953 0.687382
155.108 0.873954 0.687383
155.24 0.873955 0.687383
155.373 0.873956 0.687383
155.506 0.873957 0.687383
155.639 0.873958 0.687384
155.772 0.873959 0.687384
155.905 0.87396 0.687384
156.038 0.873961 0.687385
156.171 0.873962 0.687385
156.303 0.873963 0.687385
156.436 0.873964 0.687386
156.569 0.873965 0.687386
156.702 0.873966 0.687386
156.835 0.873967 0.687386
156.968 0.873968 0.687387
157.101 0.873969 0.687387
157.233 0.87397 0.687387
157.366 0.873971 0.687388
157.499 0.873972 0.687388
157.632 0.873973 0.687388
157.765 0.873974 0.687389
157.898 0.873975 0.687389
158.031 0.873976 0.687389
158.164 0.873977 0.687389
158.296 0.873978 0.68739
158.429 0.873979 0.68739
158.562 0.87398 0.68739
158.695 0.873981 0.687391
158.828 0.873982 0.687391
158.961 0.873983 0.687391
159.094 0.873984 0.687391
159.226 0.873985 0.687392
159.359 0.873986 0.687392
159.492 0.873987 0.687392
159.625 0.873988 0.687393
159.758 0.873989 0.687393
159.891 0.87399 0.687393
160.024 0.873991 0.687393
160.157 0.873992 0.687394
160.289 0.873993 0.687394
160.422 0.873994 0.687394
160.555 0.873995 0.687395
160.688 0.873996 0.687395
160.821 0.873997 0.687395
160.954 0.873998 0.687395
161.087 0.873998 0.687396
161.219 0.873999 0.687396
161.352 0.874 0.687396
161.485 0.874001 0.687397
161.618 0.874002 0.687397
161.751 0.874003 0.687397
161.884 0.874004 0.687397
162.017 0.874005 0.687398
162.15 0.874006 0.687398
162.282 0.874007 0.687398
162.415 0.874008 0.687399
162.548 0.874009 0.687399
162.681 0.87401 0.687399
162.814 0.874011 0.687399
162.947 0.874012 0.6874
163.08 0.874013 0.6874
163.212 0.874014 0.6874
163.345 0.874014 0.6874
163.478 0.874015 0.687401
163.611 0.874016 0.687401
163.744 0.874017 0.687401
163.877 0.874018 0.687402
164.01 0.874019 0.687402
164.142 0.87402 0.687402
164.275 0.874021 0.687402
164.408 0.874022 0.687403
164.541 0.874023 0.687403
164.674 0.874024 0.687403
164.807 0.874025 0.687403
164.94 0.874025 0.687404
165.073 0.874026 0.687404
165.205 0.874027 0.687404
165.338 0.874028 0.687404
165.471 0.874029 0.687405
165.604 0.87403 0.687405
165.737 0.874031 0.687405
165.87 0.874032 0.687406
166.003 0.874033 0.687406
166.135 0.874034 0.687406
166.268 0.874034 0.687406
166.401 0.874035 0.687407
166.534 0.874036 0.687407
166.667 0.874037 0.687407
166.8 0.874038 0.687407
166.933 0.874039 0.687408
167.066 0.87404 0.687408
167.198 0.874041 0.687408
167.331 0.874042 0.687408
167.464 0.874042 0.687409
167.597 0.874043 0.687409
167.73 0.874044 0.687409
167.863 0.874045 0.687409
167.996 0.874046 0.68741
168.128 0.874047 0.68741
168.261 0.874048 0.68741
168.394 0.874049 0.687411
168.527 0.874049 0.687411
168.66 0.87405 0.687411
168.793 0.874051 0.687411
168.926 0.874052 0.687412
169.059 0.874053 0.687412
169.191 0.874054 0.687412
169.324 0.874055 0.687412
169.457 0.874055 0.687413
169.59 0.874056 0.687413
169.723 0.874057 0.687413
169.856 0.874058 0.687413
169.989 0.874059 0.687414
170.121 0.87406 0.687414
170.254 0.874061 0.687414
170.387 0.874061 0.687414
170.52 0.874062 0.687415
170.653 0.874063 0.687415
170.786 0.874064 0.687415
170.919 0.874065 0.687415
171.051 0.874066 0.687416
171.184 0.874067 0.687416
171.317 0.874067 0.687416
171.45 0.874068 0.687416
171.583 0.874069 0.687417
171.716 0.87407 0.687417
171.849 0.874071 0.687417
171.982 0.874072 0.687417
172.114 0.874072 0.687418
172.247 0.874073 0.687418
172.38 0.874074 0.687418
172.513 0.874075 0.687418
172.646 0.874076 0.687419
172.779 0.874077 0.687419
172.912 0.874077 0.687419
173.044 0.874078 0.687419
173.177 0.874079 0.68742
173.31 0.87408 0.68742
173.443 0.874081 0.68742
173.576 0.874081 0.68742
173.709 0.874082 0.68742
173.842 0.874083 0.687421
173.975 0.874084 0.687421
174.107 0.874085 0.687421
174.24 0.874086 0.687421
174.373 0.874086 0.687422
174.506 0.874087 0.687422
174.639 0.874088 0.687422
174.772 0.874089 0.687422
174.905 0.87409 0.687423
175.037 0.87409 0.687423
175.17 0.874091 0.687423
175.303 0.874092 0.687423
175.436 0.874093 0.687424
175.569 0.874094 0.687424
175.702 0.874094 0.687424
175.835 0.874095 0.687424
175.967 0.874096 0.687425
176.1 0.874097 0.687425
176.233 0.874098 0.687425
176.366 0.874098 0.687425
176.499 0.874099 0.687425
176.632 0.8741 0.687426
176.765 0.874101 0.687426
176.898 0.874102 0.687426
177.03 0.874102 0.687426
177.163 0.874103 0.687427
177.296 0.874104 0.687427
177.429 0.874105 0.687427
177.562 0.874106 0.687427
177.695 0.874106 0.687428
177.828 0.874107 0.687428
177.96 0.874108 0.687428
178.093 0.874109 0.687428
178.226 0.874109 0.687429
178.359 0.87411 0.687429
178.492 0.874111 0.687429
178.625 0.874112 0.687429
178.758 0.874113 0.687429
178.89 0.874113 0.68743
179.023 0.874114 0.68743
179.156 0.874115 0.68743
179.289 0.874116 0.68743
179.422 0.874116 0.687431
179.555 0.874117 0.687431
179.688 0.874118 0.687431
179.821 0.874119 0.687431
179.953 0.874119 0.687431
180.086 0.87412 0.687432
180.219 0.874121 0.687432
180.352 0.874122 0.687432
180.485 0.874122 0.687432
180.618 0.874123 0.687433
180.751 0.874124 0.687433
180.883 0.874125 0.687433
181.016 0.874125 0.687433
181.149 0.874126 0.687433
181.282 0.874127 0.687434
181.415 0.874128 0.687434
181.548 0.874128 0.687434
181.681 0.874129 0.687434
181.813 0.87413 0.687435
181.946 0.874131 0.687435
182.079 0.874131 0.687435
182.212 0.874132 0.687435
182.345 0.874133 0.687435
182.478 0.874134 0.687436
182.611 0.874134 0.687436
182.744 0.874135 0.687436
182.876 0.874136 0.687436
183.009 0.874137 0.687437
183.142 0.874137 0.687437
183.275 0.874138 0.687437
183.408 0.874139 0.687437
183.541 0.87414 0.687437
183.674 0.87414 0.687438
183.806 0.874141 0.687438
183.939 0.874142 0.687438
184.072 0.874143 0.687438
184.205 0.874143 0.687438
184.338 0.874144 0.687439
184.471 0.874145 0.687439
184.604 0.874145 0.687439
184.736 0.874146 0.687439
184.869 0.874147 0.68744
185.002 0.874148 0.68744
185.135 0.874148 0.68744
185.268 0.874149 0.68744
185.401 0.87415 0.68744
185.534 0.87415 0.687441
185.667 0.874151 0.687441
185.799 0.874152 0.687441
185.932 0.874153 0.687441
186.065 0.874153 0.687441
186.198 0.874154 0.687442
186.331 0.874155 0.687442
186.464 0.874155 0.687442
186.597 0.874156 0.687442
186.729 0.874157 0.687443
186.862 0.874158 0.687443
186.995 0.874158 0.687443
187.128 0.874159 0.687443
187.261 0.87416 0.687443
187.394 0.87416 0.687444
187.527 0.874161 0.687444
187.659 0.874162 0.687444
187.792 0.874163 0.687444
187.925 0.874163 0.687444
188.058 0.874164 0.687445
188.191 0.874165 0.687445
188.324 0.874165 0.687445
188.457 0.874166 0.687445
188.59 0.874167 0.687445
188.722 0.874167 0.687446
188.855 0.874168 0.687446
188.988 0.874169 0.687446
189.121 0.874169 0.687446
189.254 0.87417 0.687446
189.387 0.874171 0.687447
189.52 0.874172 0.687447
189.652 0.874172 0.687447
189.785 0.874173 0.687447
189.918 0.874174 0.687447
190.051 0.874174 0.687448
190.184 0.874175 0.687448
190.317 0.874176 0.687448
190.45 0.874176 0.687448
190.582 0.874177 0.687448
190.715 0.874178 0.687449
190.848 0.874178 0.687449
190.981 0.874179 0.687449
191.114 0.87418 0.687449
191.247 0.87418 0.687449
191.38 0.874181 0.68745
191.513 0.874182 0.68745
191.645 0.874182 0.68745
191.778 0.874183 0.68745
191.911 0.874184 0.68745
192.044 0.874184 0.687451
192.177 0.874185 0.687451
192.31 0.874186 0.687451
192.443 0.874186 0.687451
192.575 0.874187 0.687451
192.708 0.874188 0.687452
192.841 0.874188 0.687452
192.974 0.874189 0.687452
193.107 0.87419 0.687452
193.24 0.87419 0.687452
193.373 0.874191 0.687453
193.505 0.874192 0.687453
193.638 0.874192 0.687453
193.771 0.874193 0.687453
193.904 0.874194 0.687453
194.037 0.874194 0.687454
194.17 0.874195 0.687454
194.303 0.874196 0.687454
194.436 0.874196 0.687454
194.568 0.874197 0.687454
194.701 0.874198 0.687455
194.834 0.874198 0.687455
194.967 0.874199 0.687455
195.1 0.8742 0.687455
195.233 0.8742 0.687455
195.366 0.874201 0.687456
195.498 0.874202 0.687456
195.631 0.874202 0.687456
195.764 0.874203 0.687456
195.897 0.874203 0.687456
196.03 0.874204 0.687456
196.163 0.874205 0.687457
196.296 0.874205 0.687457
196.428 0.874206 0.687457
196.561 0.874207 0.687457
196.694 0.874207 0.687457
196.827 0.874208 0.687458
196.96 0.874209 0.687458
197.093 0.874209 0.687458
197.226 0.87421 0.687458
197.358 0.87421 0.687458
197.491 0.874211 0.687459
197.624 0.874212 0.687459
197.757 0.874212 0.687459
197.89 0.874213 0.687459
198.023 0.874214 0.687459
198.156 0.874214 0.687459
198.289 0.874215 0.68746
198.421 0.874216 0.68746
198.554 0.874216 0.68746
198.687 0.874217 0.68746
198.82 0.874217 0.68746
198.953 0.874218 0.687461
199.086 0.874219 0.687461
199.219 0.874219 0.687461
199.351 0.87422 0.687461
199.484 0.874221 0.687461
199.617 0.874221 0.687462
199.75 0.874222 0.687462
199.883 0.874222 0.687462
200.016 0.874223 0.687462
200.149 0.874224 0.687462
200.281 0.874224 0.687462
200.414 0.874225 0.687463
200.547 0.874225 0.687463
200.68 0.874226 0.687463
200.813 0.874227 0.687463
200.946 0.874227 0.687463
201.079 0.874228 0.687464
201.212 0.874229 0.687464
201.344 0.874229 0.687464
201.477 0.87423 0.687464
201.61 0.87423 0.687464
201.743 0.874231 0.687464
201.876 0.874232 0.687465
202.009 0.874232 0.687465
202.142 0.874233 0.687465
202.274 0.874233 0.687465
202.407 0.874234 0.687465
202.54 0.874235 0.687465
202.673 0.874235 0.687466
202.806 0.874236 0.687466
202.939 0.874236 0.687466
203.072 0.874237 0.687466
203.204 0.874238 0.687466
203.337 0.874238 0.687467
203.47 0.874239 0.687467
203.603 0.874239 0.687467
203.736 0.87424 0.687467
203.869 0.874241 0.687467
204.002 0.874241 0.687467
204.134 0.874242 0.687468
204.267 0.874242 0.687468
204.4 0.874243 0.687468
204.533 0.874244 0.687468
204.666 0.874244 0.687468
204.799 0.874245 0.687468
204.932 0.874245 0.687469
205.065 0.874246 0.687469
205.197 0.874246 0.687469
205.33 0.874247 0.687469
205.463 0.874248 0.687469
205.596 0.874248 0.68747
205.729 0.874249 0.68747
205.862 0.874249 0.68747
205.995 0.87425 0.68747
206.127 0.874251 0.68747
206.26 0.874251 0.68747
206.393 0.874252 0.687471
206.526 0.874252 0.687471
206.659 0.874253 0.687471
206.792 0.874253 0.687471
206.925 0.874254 0.687471
207.057 0.874255 0.687471
207.19 0.874255 0.687472
207.323 0.874256 0.687472
207.456 0.874256 0.687472
207.589 0.874257 0.687472
207.722 0.874257 0.687472
207.855 0.874258 0.687472
207.987 0.874259 0.687473
208.12 0.874259 0.687473
208.253 0.87426 0.687473
208.386 0.87426 0.687473
208.519 0.874261 0.687473
208.652 0.874261 0.687473
208.785 0.874262 0.687474
208.918 0.874263 0.687474
209.05 0.874263 0.687474
209.183 0.874264 0.687474
209.316 0.874264 0.687474
209.449 0.874265 0.687474
209.582 0.874265 0.687475
209.715 0.874266 0.687475
209.848 0.874267 0.687475
209.98 0.874267 0.687475
210.113 0.874268 0.687475
210.246 0.874268 0.687475
210.379 0.874269 0.687476
210.512 0.874269 0.687476
210.645 0.87427 0.687476
210.778 0.87427 0.687476
210.91 0.874271 0.687476
211.043 0.874272 0.687476
211.176 0.874272 0.687477
211.309 0.874273 0.687477
211.442 0.874273 0.687477
211.575 0.874274 0.687477
211.708 0.874274 0.687477
211.84 0.874275 0.687477
211.973 0.874275 0.687478
212.106 0.874276 0.687478
212.239 0.874277 0.687478
212.372 0.874277 0.687478
212.505 0.874278 0.687478
212.638 0.874278 0.687478
212.771 0.874279 0.687479
212.903 0.874279 0.687479
213.036 0.87428 0.687479
213.169 0.87428 0.687479
213.302 0.874281 0.687479
213.435 0.874281 0.687479
213.568 0.874282 0.687479
213.701 0.874283 0.68748
213.833 0.874283 0.68748
213.966 0.874284 0.68748
214.099 0.874284 0.68748
214.232 0.874285 0.68748
214.365 0.874285 0.68748
214.498 0.874286 0.687481
214.631 0.874286 0.687481
214.763 0.874287 0.687481
214.896 0.874287 0.687481
215.029 0.874288 0.687481
215.162 0.874288 0.687481
215.295 0.874289 0.687482
215.428 0.874289 0.687482
215.561 0.87429 0.687482
215.693 0.874291 0.687482
215.826 0.874291 0.687482
215.959 0.874292 0.687482
216.092 0.874292 0.687482
216.225 0.874293 0.687483
216.358 0.874293 0.687483
216.491 0.874294 0.687483
216.623 0.874294 0.687483
216.756 0.874295 0.687483
216.889 0.874295 0.687483
217.022 0.874296 0.687484
217.155 0.874296 0.687484
217.288 0.874297 0.687484
217.421 0.874297 0.687484
217.554 0.874298 0.687484
217.686 0.874298 0.687484
217.819 0.874299 0.687484
217.952 0.874299 0.687485
218.085 0.8743 0.687485
218.218 0.874301 0.687485
218.351 0.874301 0.687485
218.484 0.874302 0.687485
218.616 0.874302 0.687485
218.749 0.874303 0.687486
218.882 0.874303 0.687486
219.015 0.874304 0.687486
219.148 0.874304 0.687486
219.281 0.874305 0.687486
219.414 0.874305 0.687486
219.546 0.874306 0.687486
219.679 0.874306 0.687487
219.812 0.874307 0.687487
219.945 0.874307 0.687487
220.078 0.874308 0.687487
220.211 0.874308 0.687487
220.344 0.874309 0.687487
220.476 0.874309 0.687488
220.609 0.87431 0.687488
220.742 0.87431 0.687488
220.875 0.874311 0.687488
221.008 0.874311 0.687488
221.141 0.874312 0.687488
221.274 0.874312 0.687488
221.407 0.874313 0.687489
221.539 0.874313 0.687489
221.672 0.874314 0.687489
221.805 0.874314 0.687489
221.938 0.874315 0.687489
222.071 0.874315 0.687489
222.204 0.874316 0.687489
222.337 0.874316 0.68749
222.469 0.874317 0.68749
222.602 0.874317 0.68749
222.735 0.874318 0.68749
222.868 0.874318 0.68749
223.001 0.874319 0.68749
223.134 0.874319 0.68749
223.267 0.87432 0.687491
223.399 0.87432 0.687491
223.532 0.874321 0.687491
223.665 0.874321 0.687491
223.798 0.874322 0.687491
223.931 0.874322 0.687491
224.064 0.874323 0.687492
224.197 0.874323 0.687492
224.329 0.874324 0.687492
224.462 0.874324 0.687492
224.595 0.874325 0.687492
224.728 0.874325 0.687492
224.861 0.874326 0.687492
224.994 0.874326 0.687493
225.127 0.874327 0.687493
225.259 0.874327 0.687493
225.392 0.874328 0.687493
225.525 0.874328 0.687493
225.658 0.874329 0.687493
225.791 0.874329 0.687493
225.924 0.87433 0.687494
226.057 0.87433 0.687494
226.19 0.874331 0.687494
226.322 0.874331 0.687494
226.455 0.874331 0.687494
226.588 0.874332 0.687494
226.721 0.874332 0.687494
226.854 0.874333 0.687495
226.987 0.874333 0.687495
227.12 0.874334 0.687495
227.252 0.874334 0.687495
227.385 0.874335 0.687495
227.518 0.874335 0.687495
227.651 0.874336 0.687495
227.784 0.874336 0.687496
227.917 0.874337 0.687496
228.05 0.874337 0.687496
228.182 0.874338 0.687496
228.315 0.874338 0.687496
228.448 0.874339 0.687496
228.581 0.874339 0.687496
228.714 0.87434 0.687496
228.847 0.87434 0.687497
228.98 0.874341 0.687497
229.112 0.874341 0.687497
229.245 0.874341 0.687497
229.378 0.874342 0.687497
229.511 0.874342 0.687497
229.644 0.874343 0.687497
229.777 0.874343 0.687498
229.91 0.874344 0.687498
230.042 0.874344 0.687498
230.175 0.874345 0.687498
230.308 0.874345 0.687498
230.441 0.874346 0.687498
230.574 0.874346 0.687498
230.707 0.874347 0.687499
230.84 0.874347 0.687499
230.972 0.874348 0.687499
231.105 0.874348 0.687499
231.238 0.874348 0.687499
231.371 0.874349 0.687499
231.504 0.874349 0.687499
231.637 0.87435 0.6875
231.77 0.87435 0.6875
231.903 0.874351 0.6875
232.035 0.874351 0.6875
232.168 0.874352 0.6875
232.301 0.874352 0.6875
232.434 0.874353 0.6875
232.567 0.874353 0.6875
232.7 0.874354 0.687501
232.833 0.874354 0.687501
232.965 0.874354 0.687501
233.098 0.874355 0.687501
233.231 0.874355 0.687501
233.364 0.874356 0.687501
233.497 0.874356 0.687501
233.63 0.874357 0.687502
233.763 0.874357 0.687502
233.895 0.874358 0.687502
234.028 0.874358 0.687502
234.161 0.874359 0.687502
234.294 0.874359 0.687502
234.427 0.874359 0.687502
234.56 0.87436 0.687502
234.693 0.87436 0.687503
234.825 0.874361 0.687503
234.958 0.874361 0.687503
235.091 0.874362 0.687503
235.224 0.874362 0.687503
235.357 0.874363 0.687503
235.49 0.874363 0.687503
235.623 0.874363 0.687504
235.755 0.874364 0.687504
235.888 0.874364 0.687504
236.021 0.874365 0.687504
236.154 0.874365 0.687504
236.287 0.874366 0.687504
236.42 0.874366 0.687504
236.553 0.874367 0.687504
236.685 0.874367 0.687505
236.818 0.874367 0.687505
236.951 0.874368 0.687505
237.084 0.874368 0.687505
237.217 0.874369 0.687505
237.35 0.874369 0.687505
237.483 0.87437 0.687505
237.616 0.87437 0.687505
237.748 0.87437 0.687506
237.881 0.874371 0.687506
238.014 0.874371 0.687506
238.147 0.874372 0.687506
238.28 0.874372 0.687506
238.413 0.874373 0.687506
238.546 0.874373 0.687506
238.678 0.874374 0.687507
238.811 0.874374 0.687507
238.944 0.874374 0.687507
239.077 0.874375 0.687507
239.21 0.874375 0.687507
239.343 0.874376 0.687507
239.476 0.874376 0.687507
239.608 0.874377 0.687507
239.741 0.874377 0.687508
239.874 0.874377 0.687508
240.007 0.874378 0.687508
240.14 0.874378 0.687508
240.273 0.874379 0.687508
240.406 0.874379 0.687508
240.538 0.87438 0.687508
240.671 0.87438 0.687508
240.804 0.87438 0.687509
240.937 0.874381 0.687509
241.07 0.874381 0.687509
241.203 0.874382 0.687509
241.336 0.874382 0.687509
241.468 0.874383 0.687509
241.601 0.874383 0.687509
241.734 0.874383 0.687509
241.867 0.874384 0.68751
242 0.874384 0.68751
242.133 0.874385 0.68751
242.266 0.874385 0.68751
242.398 0.874385 0.68751
242.531 0.874386 0.68751
242.664 0.874386 0.68751
242.797 0.874387 0.68751
242.93 0.874387 0.687511
243.063 0.874388 0.687511
243.196 0.874388 0.687511
243.329 0.874388 0.687511
243.461 0.874389 0.687511
243.594 0.874389 0.687511
243.727 0.87439 0.687511
243.86 0.87439 0.687511
243.993 0.87439 0.687512
244.126 0.874391 0.687512
244.259 0.874391 0.687512
244.391 0.874392 0.687512
244.524 0.874392 0.687512
244.657 0.874393 0.687512
244.79 0.874393 0.687512
244.923 0.874393 0.687512
245.056 0.874394 0.687513
245.189 0.874394 0.687513
245.321 0.874395 0.687513
245.454 0.874395 0.687513
245.587 0.874395 0.687513
245.72 0.874396 0.687513
245.853 0.874396 0.687513
245.986 0.874397 0.687513
246.119 0.874397 0.687513
246.251 0.874397 0.687514
246.384 0.874398 0.687514
246.517 0.874398 0.687514
246.65 0.874399 0.687514
246.783 0.874399 0.687514
246.916 0.8744 0.687514
247.049 0.8744 0.687514
247.181 0.8744 0.687514
247.314 0.874401 0.687515
247.447 0.874401 0.687515
247.58 0.874402 0.687515
247.713 0.874402 0.687515
247.846 0.874402 0.687515
247.979 0.874403 0.687515
248.111 0.874403 0.687515
248.244 0.874404 0.687515
248.377 0.874404 0.687515
248.51 0.874404 0.687516
248.643 0.874405 0.687516
248.776 0.874405 0.687516
248.909 0.874406 0.687516
249.041 0.874406 0.687516
249.174 0.874406 0.687516
249.307 0.874407 0.687516
249.44 0.874407 0.687516
249.573 0.874408 0.687517
249.706 0.874408 0.687517
249.839 0.874408 0.687517
249.972 0.874409 0.687517
250.104 0.874409 0.687517
250.237 0.874409 0.687517
250.37 0.87441 0.687517
250.503 0.87441 0.687517
250.636 0.874411 0.687517
250.769 0.874411 0.687518
250.902 0.874411 0.687518
251.034 0.874412 0.687518
251.167 0.874412 0.687518
251.3 0.874413 0.687518
251.433 0.874413 0.687518
251.566 0.874413 0.687518
251.699 0.874414 0.687518
251.832 0.874414 0.687519
251.964 0.874415 0.687519
252.097 0.874415 0.687519
252.23 0.874415 0.687519
252.363 0.874416 0.687519
252.496 0.874416 0.687519
252.629 0.874417 0.687519
252.762 0.874417 0.687519
252.894 0.874417 0.687519
253.027 0.874418 0.68752
253.16 0.874418 0.68752
253.293 0.874418 0.68752
253.426 0.874419 0.68752
253.559 0.874419 0.68752
253.692 0.87442 0.68752
253.824 0.87442 0.68752
253.957 0.87442 0.68752
254.09 0.874421 0.68752
254.223 0.874421 0.687521
254.356 0.874422 0.687521
254.489 0.874422 0.687521
254.622 0.874422 0.687521
254.754 0.874423 0.687521
254.887 0.874423 0.687521
255.02 0.874423 0.687521
255.153 0.874424 0.687521
255.286 0.874424 0.687521
255.419 0.874425 0.687522
255.552 0.874425 0.687522
255.684 0.874425 0.687522
255.817 0.874426 0.687522
255.95 0.874426 0.687522
256.083 0.874426 0.687522
256.216 0.874427 0.687522
256.349 0.874427 0.687522
256.482 0.874428 0.687522
256.614 0.874428 0.687523
256.747 0.874428 0.687523
256.88 0.874429 0.687523
257.013 0.874429 0.687523
257.146 0.874429 0.687523
257.279 0.87443 0.687523
257.412 0.87443 0.687523
257.545 0.874431 0.687523
257.677 0.874431 0.687523
257.81 0.874431 0.687524
257.943 0.874432 0.687524
258.076 0.874432 0.687524
258.209 0.874432 0.687524
258.342 0.874433 0.687524
258.475 0.874433 0.687524
258.607 0.874434 0.687524
258.74 0.874434 0.687524
258.873 0.874434 0.687524
259.006 0.874435 0.687525
259.139 0.874435 0.687525
259.272 0.874435 0.687525
259.405 0.874436 0.687525
259.537 0.874436 0.687525
259.67 0.874436 0.687525
259.803 0.874437 0.687525
259.936 0.874437 0.687525
260.069 0.874438 0.687525
260.202 0.874438 0.687526
260.335 0.874438 0.687526
260.467 0.874439 0.687526
260.6 0.874439 0.687526
260.733 0.874439 0.687526
260.866 0.87444 0.687526
260.999 0.87444 0.687526
261.132 0.87444 0.687526
261.265 0.874441 0.687526
261.397 0.874441 0.687527
261.53 0.874442 0.687527
261.663 0.874442 0.687527
261.796 0.874442 0.687527
261.929 0.874443 0.687527
262.062 0.874443 0.687527
262.195 0.874443 0.687527
262.327 0.874444 0.687527
262.46 0.874444 0.687527
262.593 0.874444 0.687527
262.726 0.874445 0.687528
262.859 0.874445 0.687528
262.992 0.874446 0.687528
263.125 0.874446 0.687528
263.257 0.874446 0.687528
263.39 0.874447 0.687528
263.523 0.874447 0.687528
263.656 0.874447 0.687528
263.789 0.874448 0.687528
263.922 0.874448 0.687529
264.055 0.874448 0.687529
264.187 0.874449 0.687529
264.32 0.874449 0.687529
264.453 0.874449 0.687529
264.586 0.87445 0.687529
264.719 0.87445 0.687529
264.852 0.87445 0.687529
264.985 0.874451 0.687529
265.118 0.874451 0.687529
265.25 0.874452 0.68753
265.383 0.874452 0.68753
265.516 0.874452 0.68753
265.649 0.874453 0.68753
265.782 0.874453 0.68753
265.915 0.874453 0.68753
266.048 0.874454 0.68753
266.18 0.874454 0.68753
266.313 0.874454 0.68753
266.446 0.874455 0.68753
266.579 0.874455 0.687531
266.712 0.874455 0.687531
266.845 0.874456 0.687531
266.978 0.874456 0.687531
267.11 0.874456 0.687531
267.243 0.874457 0.687531
267.376 0.874457 0.687531
267.509 0.874457 0.687531
267.642 0.874458 0.687531
267.775 0.874458 0.687532
267.908 0.874458 0.687532
268.04 0.874459 0.687532
268.173 0.874459 0.687532
268.306 0.87446 0.687532
268.439 0.87446 0.687532
268.572 0.87446 0.687532
268.705 0.874461 0.687532
268.838 0.874461 0.687532
268.97 0.874461 0.687532
269.103 0.874462 0.687533
269.236 0.874462 0.687533
269.369 0.874462 0.687533
269.502 0.874463 0.687533
269.635 0.874463 0.687533
269.768 0.874463 0.687533
269.9 0.874464 0.687533
270.033 0.874464 0.687533
270.166 0.874464 0.687533
270.299 0.874465 0.687533
270.432 0.874465 0.687534
270.565 0.874465 0.687534
270.698 0.874466 0.687534
270.83 0.874466 0.687534
270.963 0.874466 0.687534
271.096 0.874467 0.687534
271.229 0.874467 0.687534
271.362 0.874467 0.687534
271.495 0.874468 0.687534
271.628 0.874468 0.687534
271.76 0.874468 0.687535
271.893 0.874469 0.687535
272.026 0.874469 0.687535
272.159 0.874469 0.687535
272.292 0.87447 0.687535
272.425 0.87447 0.687535
272.558 0.87447 0.687535
272.69 0.874471 0.687535
272.823 0.874471 0.687535
272.956 0.874471 0.687535
273.089 0.874472 0.687535
273.222 0.874472 0.687536
273.355 0.874472 0.687536
273.488 0.874473 0.687536
273.62 0.874473 0.687536
273.753 0.874473 0.687536
273.886 0.874474 0.687536
274.019 0.874474 0.687536
274.152 0.874474 0.687536
274.285 0.874475 0.687536
274.418 0.874475 0.687536
274.55 0.874475 0.687537
274.683 0.874476 0.687537
274.816 0.874476 0.687537
274.949 0.874476 0.687537
275.082 0.874477 0.687537
275.215 0.874477 0.687537
275.348 0.874477 0.687537
275.481 0.874478 0.687537
275.613 0.874478 0.687537
275.746 0.874478 0.687537
275.879 0.874479 0.687538
276.012 0.874479 0.687538
276.145 0.874479 0.687538
276.278 0.87448 0.687538
276.411 0.87448 0.687538
276.543 0.87448 0.687538
276.676 0.87448 0.687538
276.809 0.874481 0.687538
276.942 0.874481 0.687538
277.075 0.874481 0.687538
277.208 0.874482 0.687538
277.341 0.874482 0.687539
277.473 0.874482 0.687539
277.606 0.874483 0.687539
277.739 0.874483 0.687539
277.872 0.874483 0.687539
278.005 0.874484 0.687539
278.138 0.874484 0.687539
278.271 0.874484 0.687539
278.403 0.874485 0.687539
278.536 0.874485 0.687539
278.669 0.874485 0.68754
278.802 0.874486 0.68754
278.935 0.874486 0.68754
279.068 0.874486 0.68754
279.201 0.874487 0.68754
279.333 0.874487 0.68754
279.466 0.874487 0.68754
279.599 0.874488 0.68754
279.732 0.874488 0.68754
279.865 0.874488 0.68754
279.998 0.874488 0.68754
280.131 0.874489 0.687541
280.263 0.874489 0.687541
280.396 0.874489 0.687541
280.529 0.87449 0.687541
280.662 0.87449 0.687541
280.795 0.87449 0.687541
280.928 0.874491 0.687541
281.061 0.874491 0.687541
281.193 0.874491 0.687541
281.326 0.874492 0.687541
281.459 0.874492 0.687541
281.592 0.874492 0.687542
281.725 0.874493 0.687542
281.858 0.874493 0.687542
281.991 0.874493 0.687542
282.123 0.874493 0.687542
282.256 0.874494 0.687542
282.389 0.874494 0.687542
282.522 0.874494 0.687542
282.655 0.874495 0.687542
282.788 0.874495 0.687542
282.921 0.874495 0.687542
283.053 0.874496 0.687543
283.186 0.874496 0.687543
283.319 0.874496 0.687543
283.452 0.874497 0.687543
283.585 0.874497 0.687543
283.718 0.874497 0.687543
283.851 0.874497 0.687543
283.983 0.874498 0.687543
284.116 0.874498 0.687543
284.249 0.874498 0.687543
284.382 0.874499 0.687543
284.515 0.874499 0.687544
284.648 0.874499 0.687544
284.781 0.8745 0.687544
284.913 0.8745 0.687544
285.046 0.8745 0.687544
285.179 0.874501 0.687544
285.312 0.874501 0.687544
285.445 0.874501 0.687544
285.578 0.874501 0.687544
285.711 0.874502 0.687544
285.843 0.874502 0.687544
285.976 0.874502 0.687545
286.109 0.874503 0.687545
286.242 0.874503 0.687545
286.375 0.874503 0.687545
286.508 0.874504 0.687545
286.641 0.874504 0.687545
286.773 0.874504 0.687545
286.906 0.874504 0.687545
287.039 0.874505 0.687545
287.172 0.874505 0.687545
287.305 0.874505 0.687545
287.438 0.874506 0.687546
287.571 0.874506 0.687546
287.704 0.874506 0.687546
287.836 0.874507 0.687546
287.969 0.874507 0.687546
288.102 0.874507 0.687546
288.235 0.874507 0.687546
288.368 0.874508 0.687546
288.501 0.874508 0.687546
288.634 0.874508 0.687546
288.766 0.874509 0.687546
288.899 0.874509 0.687546
289.032 0.874509 0.687547
289.165 0.87451 0.687547
289.298 0.87451 0.687547
289.431 0.87451 0.687547
289.564 0.87451 0.687547
289.696 0.874511 0.687547
289.829 0.874511 0.687547
289.962 0.874511 0.687547
290.095 0.874512 0.687547
290.228 0.874512 0.687547
290.361 0.874512 0.687547
290.494 0.874512 0.687548
290.626 0.874513 0.687548
290.759 0.874513 0.687548
290.892 0.874513 0.687548
291.025 0.874514 0.687548
291.158 0.874514 0.687548
291.291 0.874514 0.687548
291.424 0.874514 0.687548
291.556 0.874515 0.687548
291.689 0.874515 0.687548
291.822 0.874515 0.687548
291.955 0.874516 0.687548
292.088 0.874516 0.687549
292.221 0.874516 0.687549
292.354 0.874517 0.687549
292.486 0.874517 0.687549
292.619 0.874517 0.687549
292.752 0.874517 0.687549
292.885 0.874518 0.687549
293.018 0.874518 0.687549
293.151 0.874518 0.687549
293.284 0.874519 0.687549
293.416 0.874519 0.687549
293.549 0.874519 0.687549
293.682 0.874519 0.68755
293.815 0.87452 0.68755
293.948 0.87452 0.68755
294.081 0.87452 0.68755
294.214 0.874521 0.68755
294.346 0.874521 0.68755
294.479 0.874521 0.68755
294.612 0.874521 0.68755
294.745 0.874522 0.68755
294.878 0.874522 0.68755
295.011 0.874522 0.68755
295.144 0.874523 0.687551
295.276 0.874523 0.687551
295.409 0.874523 0.687551
295.542 0.874523 0.687551
295.675 0.874524 0.687551
295.808 0.874524 0.687551
295.941 0.874524 0.687551
296.074 0.874525 0.687551
296.206 0.874525 0.687551
296.339 0.874525 0.687551
296.472 0.874525 0.687551
296.605 0.874526 0.687551
296.738 0.874526 0.687552
296.871 0.874526 0.687552
297.004 0.874526 0.687552
297.136 0.874527 0.687552
297.269 0.874527 0.687552
297.402 0.874527 0.687552
297.535 0.874528 0.687552
297.668 0.874528 0.687552
297.801 0.874528 0.687552
297.934 0.874528 0.687552
298.066 0.874529 0.687552
298.199 0.874529 0.687552
298.332 0.874529 0.687552
298.465 0.87453 0.687553
298.598 0.87453 0.687553
298.731 0.87453 0.687553
298.864 0.87453 0.687553
298.996 0.874531 0.687553
299.129 0.874531 0.687553
299.262 0.874531 0.687553
299.395 0.874531 0.687553
299.528 0.874532 0.687553
299.661 0.874532 0.687553
299.794 0.874532 0.687553
299.926 0.874533 0.687553
300.059 0.874533 0.687554
300.192 0.874533 0.687554
300.325 0.874533 0.687554
300.458 0.874534 0.687554
300.591 0.874534 0.687554
300.724 0.874534 0.687554
300.856 0.874534 0.687554
300.989 0.874535 0.687554
301.122 0.874535 0.687554
301.255 0.874535 0.687554
301.388 0.874536 0.687554
301.521 0.874536 0.687554
301.654 0.874536 0.687555
301.786 0.874536 0.687555
301.919 0.874537 0.687555
302.052 0.874537 0.687555
302.185 0.874537 0.687555
302.318 0.874537 0.687555
302.451 0.874538 0.687555
302.584 0.874538 0.687555
302.716 0.874538 0.687555
302.849 0.874539 0.687555
302.982 0.874539 0.687555
303.115 0.874539 0.687555
303.248 0.874539 0.687555
303.381 0.87454 0.687556
303.514 0.87454 0.687556
303.646 0.87454 0.687556
303.779 0.87454 0.687556
303.912 0.874541 0.687556
304.045 0.874541 0.687556
304.178 0.874541 0.687556
304.311 0.874542 0.687556
304.444 0.874542 0.687556
304.576 0.874542 0.687556
304.709 0.874542 0.687556
304.842 0.874543 0.687556
304.975 0.874543 0.687556
305.108 0.874543 0.687557
305.241 0.874543 0.687557
305.374 0.874544 0.687557
305.507 0.874544 0.687557
305.639 0.874544 0.687557
305.772 0.874544 0.687557
305.905 0.874545 0.687557
306.038 0.874545 0.687557
306.171 0.874545 0.687557
306.304 0.874545 0.687557
306.437 0.874546 0.687557
306.569 0.874546 0.687557
306.702 0.874546 0.687558
306.835 0.874547 0.687558
306.968 0.874547 0.687558
307.101 0.874547 0.687558
307.234 0.874547 0.687558
307.367 0.874548 0.687558
307.499 0.874548 0.687558
307.632 0.874548 0.687558
307.765 0.874548 0.687558
307.898 0.874549 0.687558
308.031 0.874549 0.687558
308.164 0.874549 0.687558
308.297 0.874549 0.687558
308.429 0.87455 0.687559
308.562 0.87455 0.687559
308.695 0.87455 0.687559
308.828 0.87455 0.687559
308.961 0.874551 0.687559
309.094 0.874551 0.687559
309.227 0.874551 0.687559
309.359 0.874551 0.687559
309.492 0.874552 0.687559
309.625 0.874552 0.687559
309.758 0.874552 0.687559
309.891 0.874553 0.687559
310.024 0.874553 0.687559
310.157 0.874553 0.68756
310.289 0.874553 0.68756
310.422 0.874554 0.68756
310.555 0.874554 0.68756
310.688 0.874554 0.68756
310.821 0.874554 0.68756
310.954 0.874555 0.68756
311.087 0.874555 0.68756
311.219 0.874555 0.68756
311.352 0.874555 0.68756
311.485 0.874556 0.68756
311.618 0.874556 0.68756
311.751 0.874556 0.68756
311.884 0.874556 0.68756
312.017 0.874557 0.687561
312.149 0.874557 0.687561
312.282 0.874557 0.687561
312.415 0.874557 0.687561
312.548 0.874558 0.687561
312.681 0.874558 0.687561
312.814 0.874558 0.687561
312.947 0.874558 0.687561
313.079 0.874559 0.687561
313.212 0.874559 0.687561
313.345 0.874559 0.687561
313.478 0.874559 0.687561
313.611 0.87456 0.687561
313.744 0.87456 0.687562
313.877 0.87456 0.687562
314.009 0.87456 0.687562
314.142 0.874561 0.687562
314.275 0.874561 0.687562
314.408 0.874561 0.687562
314.541 0.874561 0.687562
314.674 0.874562 0.687562
314.807 0.874562 0.687562
314.939 0.874562 0.687562
315.072 0.874562 0.687562
315.205 0.874563 0.687562
315.338 0.874563 0.687562
315.471 0.874563 0.687562
315.604 0.874563 0.687563
315.737 0.874564 0.687563
315.869 0.874564 0.687563
316.002 0.874564 0.687563
316.135 0.874564 0.687563
316.268 0.874565 0.687563
316.401 0.874565 0.687563
316.534 0.874565 0.687563
316.667 0.874565 0.687563
316.799 0.874566 0.687563
316.932 0.874566 0.687563
317.065 0.874566 0.687563
317.198 0.874566 0.687563
317.331 0.874567 0.687564
317.464 0.874567 0.687564
317.597 0.874567 0.687564
317.729 0.874567 0.687564
317.862 0.874568 0.687564
317.995 0.874568 0.687564
318.128 0.874568 0.687564
318.261 0.874568 0.687564
318.394 0.874569 0.687564
318.527 0.874569 0.687564
318.659 0.874569 0.687564
318.792 0.874569 0.687564
318.925 0.874569 0.687564
319.058 0.87457 0.687564
319.191 0.87457 0.687565
319.324 0.87457 0.687565
319.457 0.87457 0.687565
319.589 0.874571 0.687565
319.722 0.874571 0.687565
319.855 0.874571 0.687565
319.988 0.874571 0.687565
320.121 0.874572 0.687565
320.254 0.874572 0.687565
320.387 0.874572 0.687565
320.519 0.874572 0.687565
320.652 0.874573 0.687565
320.785 0.874573 0.687565
320.918 0.874573 0.687565
321.051 0.874573 0.687566
321.184 0.874574 0.687566
321.317 0.874574 0.687566
321.449 0.874574 0.687566
321.582 0.874574 0.687566
321.715 0.874575 0.687566
321.848 0.874575 0.687566
321.981 0.874575 0.687566
322.114 0.874575 0.687566
322.247 0.874576 0.687566
322.379 0.874576 0.687566
322.512 0.874576 0.687566
322.645 0.874576 0.687566
322.778 0.874576 0.687566
322.911 0.874577 0.687566
323.044 0.874577 0.687567
323.177 0.874577 0.687567
323.309 0.874577 0.687567
323.442 0.874578 0.687567
323.575 0.874578 0.687567
323.708 0.874578 0.687567
323.841 0.874578 0.687567
323.974 0.874579 0.687567
324.107 0.874579 0.687567
324.239 0.874579 0.687567
324.372 0.874579 0.687567
324.505 0.87458 0.687567
324.638 0.87458 0.687567
324.771 0.87458 0.687567
324.904 0.87458 0.687568
325.037 0.87458 0.687568
325.169 0.874581 0.687568
325.302 0.874581 0.687568
325.435 0.874581 0.687568
325.568 0.874581 0.687568
325.701 0.874582 0.687568
325.834 0.874582 0.687568
325.967 0.874582 0.687568
326.099 0.874582 0.687568
326.232 0.874583 0.687568
326.365 0.874583 0.687568
326.498 0.874583 0.687568
326.631 0.874583 0.687568
326.764 0.874583 0.687568
326.897 0.874584 0.687569
327.029 0.874584 0.687569
327.162 0.874584 0.687569
327.295 0.874584 0.687569
327.428 0.874585 0.687569
327.561 0.874585 0.687569
327.694 0.874585 0.687569
327.827 0.874585 0.687569
327.959 0.874586 0.687569
328.092 0.874586 0.687569
328.225 0.874586 0.687569
328.358 0.874586 0.687569
328.491 0.874586 0.687569
328.624 0.874587 0.687569
328.757 0.874587 0.68757
328.889 0.874587 0.68757
329.022 0.874587 0.68757
329.155 0.874588 0.68757
329.288 0.874588 0.68757
329.421 0.874588 0.68757
329.554 0.874588 0.68757
329.687 0.874589 0.68757
329.819 0.874589 0.68757
329.952 0.874589 0.68757
330.085 0.874589 0.68757
330.218 0.874589 0.68757
330.351 0.87459 0.68757
330.484 0.87459 0.68757
330.617 0.87459 0.68757
330.749 0.87459 0.687571
330.882 0.874591 0.687571
331.015 0.874591 0.687571
331.148 0.874591 0.687571
331.281 0.874591 0.687571
331.414 0.874591 0.687571
331.547 0.874592 0.687571
331.679 0.874592 0.687571
331.812 0.874592 0.687571
331.945 0.874592 0.687571
332.078 0.874593 0.687571
332.211 0.874593 0.687571
332.344 0.874593 0.687571
332.477 0.874593 0.687571
332.609 0.874593 0.687571
332.742 0.874594 0.687572
332.875 0.874594 0.687572
333.008 0.874594 0.687572
333.141 0.874594 0.687572
333.274 0.874595 0.687572
333.407 0.874595 0.687572
333.539 0.874595 0.687572
333.672 0.874595 0.687572
333.805 0.874595 0.687572
333.938 0.874596 0.687572
334.071 0.874596 0.687572
334.204 0.874596 0.687572
334.337 0.874596 0.687572
334.469 0.874597 0.687572
334.602 0.874597 0.687572
334.735 0.874597 0.687572
334.868 0.874597 0.687573
335.001 0.874597 0.687573
335.134 0.874598 0.687573
335.267 0.874598 0.687573
335.399 0.874598 0.687573
335.532 0.874598 0.687573
335.665 0.874599 0.687573
335.798 0.874599 0.687573
335.931 0.874599 0.687573
336.064 0.874599 0.687573
336.197 0.874599 0.687573
336.329 0.8746 0.687573
336.462 0.8746 0.687573
336.595 0.8746 0.687573
336.728 0.8746 0.687573
336.861 0.874601 0.687574
336.994 0.874601 0.687574
337.127 0.874601 0.687574
337.259 0.874601 0.687574
337.392 0.874601 0.687574
337.525 0.874602 0.687574
337.658 0.874602 0.687574
337.791 0.874602 0.687574
337.924 0.874602 0.687574
338.057 0.874602 0.687574
338.189 0.874603 0.687574
338.322 0.874603 0.687574
338.455 0.874603 0.687574
338.588 0.874603 0.687574
338.721 0.874604 0.687574
338.854 0.874604 0.687574
338.987 0.874604 0.687575
339.119 0.874604 0.687575
339.252 0.874604 0.687575
339.385 0.874605 0.687575
339.518 0.874605 0.687575
339.651 0.874605 0.687575
339.784 0.874605 0.687575
339.917 0.874605 0.687575
340.049 0.874606 0.687575
340.182 0.874606 0.687575
340.315 0.874606 0.687575
340.448 0.874606 0.687575
340.581 0.874607 0.687575
340.714 0.874607 0.687575
340.847 0.874607 0.687575
340.979 0.874607 0.687575
341.112 0.874607 0.687576
341.245 0.874608 0.687576
341.378 0.874608 0.687576
341.511 0.874608 0.687576
341.644 0.874608 0.687576
341.777 0.874608 0.687576
341.909 0.874609 0.687576
342.042 0.874609 0.687576
342.175 0.874609 0.687576
342.308 0.874609 0.687576
342.441 0.87461 0.687576
342.574 0.87461 0.687576
342.707 0.87461 0.687576
342.839 0.87461 0.687576
342.972 0.87461 0.687576
343.105 0.874611 0.687576
343.238 0.874611 0.687577
343.371 0.874611 0.687577
343.504 0.874611 0.687577
343.637 0.874611 0.687577
343.769 0.874612 0.687577
343.902 0.874612 0.687577
344.035 0.874612 0.687577
344.168 0.874612 0.687577
344.301 0.874612 0.687577
344.434 0.874613 0.687577
344.567 0.874613 0.687577
344.699 0.874613 0.687577
344.832 0.874613 0.687577
344.965 0.874613 0.687577
345.098 0.874614 0.687577
345.231 0.874614 0.687577
345.364 0.874614 0.687578
345.497 0.874614 0.687578
345.629 0.874615 0.687578
345.762 0.874615 0.687578
345.895 0.874615 0.687578
346.028 0.874615 0.687578
346.161 0.874615 0.687578
346.294 0.874616 0.687578
346.427 0.874616 0.687578
346.559 0.874616 0.687578
346.692 0.874616 0.687578
346.825 0.874616 0.687578
346.958 0.874617 0.687578
347.091 0.874617 0.687578
347.224 0.874617 0.687578
347.357 0.874617 0.687578
347.489 0.874617 0.687579
347.622 0.874618 0.687579
347.755 0.874618 0.687579
347.888 0.874618 0.687579
348.021 0.874618 0.687579
348.154 0.874618 0.687579
348.287 0.874619 0.687579
348.419 0.874619 0.687579
348.552 0.874619 0.687579
348.685 0.874619 0.687579
348.818 0.874619 0.687579
348.951 0.87462 0.687579
349.084 0.87462 0.687579
349.217 0.87462 0.687579
349.349 0.87462 0.687579
349.482 0.87462 0.687579
349.615 0.874621 0.687579
349.748 0.874621 0.68758
349.881 0.874621 0.68758
350.014 0.874621 0.68758
350.147 0.874621 0.68758
350.279 0.874622 0.68758
350.412 0.874622 0.68758
350.545 0.874622 0.68758
350.678 0.874622 0.68758
350.811 0.874622 0.68758
350.944 0.874623 0.68758
351.077 0.874623 0.68758
351.209 0.874623 0.68758
351.342 0.874623 0.68758
351.475 0.874623 0.68758
351.608 0.874624 0.68758
351.741 0.874624 0.68758
351.874 0.874624 0.68758
352.007 0.874624 0.687581
352.139 0.874624 0.687581
352.272 0.874625 0.687581
352.405 0.874625 0.687581
352.538 0.874625 0.687581
352.671 0.874625 0.687581
352.804 0.874625 0.687581
352.937 0.874626 0.687581
353.069 0.874626 0.687581
353.202 0.874626 0.687581
353.335 0.874626 0.687581
353.468 0.874626 0.687581
353.601 0.874627 0.687581
353.734 0.874627 0.687581
353.867 0.874627 0.687581
353.999 0.874627 0.687581
354.132 0.874627 0.687581
354.265 0.874628 0.687582
354.398 0.874628 0.687582
354.531 0.874628 0.687582
354.664 0.874628 0.687582
354.797 0.874628 0.687582
354.929 0.874629 0.687582
355.062 0.874629 0.687582
355.195 0.874629 0.687582
355.328 0.874629 0.687582
355.461 0.874629 0.687582
355.594 0.87463 0.687582
355.727 0.87463 0.687582
355.859 0.87463 0.687582
355.992 0.87463 0.687582
356.125 0.87463 0.687582
356.258 0.874631 0.687582
356.391 0.874631 0.687582
356.524 0.874631 0.687583
356.657 0.874631 0.687583
356.789 0.874631 0.687583
356.922 0.874632 0.687583
357.055 0.874632 0.687583
357.188 0.874632 0.687583
357.321 0.874632 0.687583
357.454 0.874632 0.687583
357.587 0.874633 0.687583
357.719 0.874633 0.687583
357.852 0.874633 0.687583
357.985 0.874633 0.687583
358.118 0.874633 0.687583
358.251 0.874633 0.687583
358.384 0.874634 0.687583
358.517 0.874634 0.687583
358.649 0.874634 0.687583
358.782 0.874634 0.687583
358.915 0.874634 0.687584
359.048 0.874635 0.687584
359.181 0.874635 0.687584
359.314 0.874635 0.687584
359.447 0.874635 0.687584
359.579 0.874635 0.687584
359.712 0.874636 0.687584
359.845 0.874636 0.687584
359.978 0.874636 0.687584
360.111 0.874636 0.687584
360.244 0.874636 0.687584
360.377 0.874637 0.687584
360.509 0.874637 0.687584
360.642 0.874637 0.687584
360.775 0.874637 0.687584
360.908 0.874637 0.687584
361.041 0.874637 0.687584
361.174 0.874638 0.687584
361.307 0.874638 0.687585
361.439 0.874638 0.687585
361.572 0.874638 0.687585
361.705 0.874638 0.687585
361.838 0.874639 0.687585
361.971 0.874639 0.687585
362.104 0.874639 0.687585
362.237 0.874639 0.687585
362.369 0.874639 0.687585
362.502 0.87464 0.687585
362.635 0.87464 0.687585
362.768 0.87464 0.687585
362.901 0.87464 0.687585
363.034 0.87464 0.687585
363.167 0.874641 0.687585
363.299 0.874641 0.687585
363.432 0.874641 0.687585
363.565 0.874641 0.687585
363.698 0.874641 0.687586
363.831 0.874641 0.687586
363.964 0.874642 0.687586
364.097 0.874642 0.687586
364.229 0.874642 0.687586
364.362 0.874642 0.687586
364.495 0.874642 0.687586
364.628 0.874643 0.687586
364.761 0.874643 0.687586
364.894 0.874643 0.687586
365.027 0.874643 0.687586
365.159 0.874643 0.687586
365.292 0.874643 0.687586
365.425 0.874644 0.687586
365.558 0.874644 0.687586
365.691 0.874644 0.687586
365.824 0.874644 0.687586
365.957 0.874644 0.687586
366.089 0.874645 0.687587
366.222 0.874645 0.687587
366.355 0.874645 0.687587
366.488 0.874645 0.687587
366.621 0.874645 0.687587
366.754 0.874646 0.687587
366.887 0.874646 0.687587
367.019 0.874646 0.687587
367.152 0.874646 0.687587
367.285 0.874646 0.687587
367.418 0.874646 0.687587
367.551 0.874647 0.687587
367.684 0.874647 0.687587
367.817 0.874647 0.687587
367.949 0.874647 0.687587
368.082 0.874647 0.687587
368.215 0.874648 0.687587
368.348 0.874648 0.687587
368.481 0.874648 0.687588
368.614 0.874648 0.687588
368.747 0.874648 0.687588
368.879 0.874648 0.687588
369.012 0.874649 0.687588
369.145 0.874649 0.687588
369.278 0.874649 0.687588
369.411 0.874649 0.687588
369.544 0.874649 0.687588
369.676 0.87465 0.687588
369.809 0.87465 0.687588
369.942 0.87465 0.687588
370.075 0.87465 0.687588
370.208 0.87465 0.687588
370.341 0.87465 0.687588
370.474 0.874651 0.687588
370.606 0.874651 0.687588
370.739 0.874651 0.687588
370.872 0.874651 0.687588
371.005 0.874651 0.687589
371.138 0.874652 0.687589
371.271 0.874652 0.687589
371.404 0.874652 0.687589
371.536 0.874652 0.687589
371.669 0.874652 0.687589
371.802 0.874652 0.687589
371.935 0.874653 0.687589
372.068 0.874653 0.687589
372.201 0.874653 0.687589
372.334 0.874653 0.687589
372.466 0.874653 0.687589
372.599 0.874653 0.687589
372.732 0.874654 0.687589
372.865 0.874654 0.687589
372.998 0.874654 0.687589
373.131 0.874654 0.687589
373.264 0.874654 0.687589
373.396 0.874655 0.687589
373.529 0.874655 0.68759
373.662 0.874655 0.68759
373.795 0.874655 0.68759
373.928 0.874655 0.68759
374.061 0.874655 0.68759
374.194 0.874656 0.68759
374.326 0.874656 0.68759
374.459 0.874656 0.68759
374.592 0.874656 0.68759
374.725 0.874656 0.68759
374.858 0.874656 0.68759
374.991 0.874657 0.68759
375.124 0.874657 0.68759
375.256 0.874657 0.68759
375.389 0.874657 0.68759
375.522 0.874657 0.68759
375.655 0.874658 0.68759
375.788 0.874658 0.68759
375.921 0.874658 0.68759
376.054 0.874658 0.687591
376.186 0.874658 0.687591
376.319 0.874658 0.687591
376.452 0.874659 0.687591
376.585 0.874659 0.687591
376.718 0.874659 0.687591
376.851 0.874659 0.687591
376.984 0.874659 0.687591
377.116 0.874659 0.687591
377.249 0.87466 0.687591
377.382 0.87466 0.687591
377.515 0.87466 0.687591
377.648 0.87466 0.687591
377.781 0.87466 0.687591
377.914 0.87466 0.687591
378.046 0.874661 0.687591
378.179 0.874661 0.687591
378.312 0.874661 0.687591
378.445 0.874661 0.687591
378.578 0.874661 0.687591
378.711 0.874662 0.687592
378.844 0.874662 0.687592
378.976 0.874662 0.687592
379.109 0.874662 0.687592
379.242 0.874662 0.687592
379.375 0.874662 0.687592
379.508 0.874663 0.687592
379.641 0.874663 0.687592
379.774 0.874663 0.687592
379.906 0.874663 0.687592
380.039 0.874663 0.687592
380.172 0.874663 0.687592
380.305 0.874664 0.687592
380.438 0.874664 0.687592
380.571 0.874664 0.687592
380.704 0.874664 0.687592
380.836 0.874664 0.687592
380.969 0.874664 0.687592
381.102 0.874665 0.687592
381.235 0.874665 0.687592
381.368 0.874665 0.687593
381.501 0.874665 0.687593
381.634 0.874665 0.687593
381.766 0.874665 0.687593
381.899 0.874666 0.687593
382.032 0.874666 0.687593
382.165 0.874666 0.687593
382.298 0.874666 0.687593
382.431 0.874666 0.687593
382.564 0.874666 0.687593
382.696 0.874667 0.687593
382.829 0.874667 0.687593
382.962 0.874667 0.687593
383.095 0.874667 0.687593
383.228 0.874667 0.687593
383.361 0.874667 0.687593
383.494 0.874668 0.687593
383.626 0.874668 0.687593
383.759 0.874668 0.687593
383.892 0.874668 0.687593
384.025 0.874668 0.687594
384.158 0.874668 0.687594
384.291 0.874669 0.687594
384.424 0.874669 0.687594
384.556 0.874669 0.687594
384.689 0.874669 0.687594
384.822 0.874669 0.687594
384.955 0.874669 0.687594
385.088 0.87467 0.687594
385.221 0.87467 0.687594
385.354 0.87467 0.687594
385.486 0.87467 0.687594
385.619 0.87467 0.687594
385.752 0.87467 0.687594
385.885 0.874671 0.687594
386.018 0.874671 0.687594
386.151 0.874671 0.687594
386.284 0.874671 0.687594
386.416 0.874671 0.687594
386.549 0.874671 0.687594
386.682 0.874672 0.687595
386.815 0.874672 0.687595
386.948 0.874672 0.687595
387.081 0.874672 0.687595
387.214 0.874672 0.687595
387.346 0.874672 0.687595
387.479 0.874673 0.687595
387.612 0.874673 0.687595
387.745 0.874673 0.687595
387.878 0.874673 0.687595
388.011 0.874673 0.687595
388.144 0.874673 0.687595
388.276 0.874674 0.687595
388.409 0.874674 0.687595
388.542 0.874674 0.687595
388.675 0.874674 0.687595
388.808 0.874674 0.687595
388.941 0.874674 0.687595
389.074 0.874675 0.687595
389.206 0.874675 0.687595
389.339 0.874675 0.687595
389.472 0.874675 0.687596
389.605 0.874675 0.687596
389.738 0.874675 0.687596
389.871 0.874676 0.687596
390.004 0.874676 0.687596
390.136 0.874676 0.687596
390.269 0.874676 0.687596
390.402 0.874676 0.687596
390.535 0.874676 0.687596
390.668 0.874677 0.687596
390.801 0.874677 0.687596
390.933 0.874677 0.687596
391.066 0.874677 0.687596
391.199 0.874677 0.687596
391.332 0.874677 0.687596
391.465 0.874678 0.687596
391.598 0.874678 0.687596
391.731 0.874678 0.687596
391.863 0.874678 0.687596
391.996 0.874678 0.687596
392.129 0.874678 0.687596
392.262 0.874678 0.687597
392.395 0.874679 0.687597
392.528 0.874679 0.687597
392.661 0.874679 0.687597
392.793 0.874679 0.687597
392.926 0.874679 0.687597
393.059 0.874679 0.687597
393.192 0.87468 0.687597
393.325 0.87468 0.687597
393.458 0.87468 0.687597
393.591 0.87468 0.687597
393.723 0.87468 0.687597
393.856 0.87468 0.687597
393.989 0.874681 0.687597
394.122 0.874681 0.687597
394.255 0.874681 0.687597
394.388 0.874681 0.687597
394.521 0.874681 0.687597
394.653 0.874681 0.687597
394.786 0.874682 0.687597
394.919 0.874682 0.687597
395.052 0.874682 0.687598
395.185 0.874682 0.687598
395.318 0.874682 0.687598
395.451 0.874682 0.687598
395.583 0.874682 0.687598
395.716 0.874683 0.687598
395.849 0.874683 0.687598
395.982 0.874683 0.687598
396.115 0.874683 0.687598
396.248 0.874683 0.687598
396.381 0.874683 0.687598
396.513 0.874684 0.687598
396.646 0.874684 0.687598
396.779 0.874684 0.687598
396.912 0.874684 0.687598
397.045 0.874684 0.687598
397.178 0.874684 0.687598
397.311 0.874685 0.687598
397.443 0.874685 0.687598
397.576 0.874685 0.687598
397.709 0.874685 0.687598
397.842 0.874685 0.687598
397.975 0.874685 0.687599
398.108 0.874685 0.687599
398.241 0.874686 0.687599
398.373 0.874686 0.687599
398.506 0.874686 0.687599
398.639 0.874686 0.687599
398.772 0.874686 0.687599
398.905 0.874686 0.687599
399.038 0.874687 0.687599
399.171 0.874687 0.687599
399.303 0.874687 0.687599
399.436 0.874687 0.687599
399.569 0.874687 0.687599
399.702 0.874687 0.687599
399.835 0.874687 0.687599
399.968 0.874688 0.687599
400.101 0.874688 0.687599
400.233 0.874688 0.687599
400.366 0.874688 0.687599
400.499 0.874688 0.687599
400.632 0.874688 0.687599
400.765 0.874689 0.687599
400.898 0.874689 0.6876
401.031 0.874689 0.6876
401.163 0.874689 0.6876
401.296 0.874689 0.6876
401.429 0.874689 0.6876
401.562 0.874689 0.6876
401.695 0.87469 0.6876
401.828 0.87469 0.6876
401.961 0.87469 0.6876
402.093 0.87469 0.6876
402.226 0.87469 0.6876
402.359 0.87469 0.6876
402.492 0.874691 0.6876
402.625 0.874691 0.6876
402.758 0.874691 0.6876
402.891 0.874691 0.6876
403.023 0.874691 0.6876
403.156 0.874691 0.6876
403.289 0.874691 0.6876
403.422 0.874692 0.6876
403.555 0.874692 0.6876
403.688 0.874692 0.6876
403.821 0.874692 0.687601
403.953 0.874692 0.687601
404.086 0.874692 0.687601
404.219 0.874693 0.687601
404.352 0.874693 0.687601
404.485 0.874693 0.687601
404.618 0.874693 0.687601
404.751 0.874693 0.687601
404.883 0.874693 0.687601
405.016 0.874693 0.687601
405.149 0.874694 0.687601
405.282 0.874694 0.687601
405.415 0.874694 0.687601
405.548 0.874694 0.687601
405.68 0.874694 0.687601
405.813 0.874694 0.687601
405.946 0.874694 0.687601
406.079 0.874695 0.687601
406.212 0.874695 0.687601
406.345 0.874695 0.687601
406.478 0.874695 0.687601
406.61 0.874695 0.687601
406.743 0.874695 0.687602
406.876 0.874696 0.687602
407.009 0.874696 0.687602
407.142 0.874696 0.687602
407.275 0.874696 0.687602
407.408 0.874696 0.687602
407.54 0.874696 0.687602
407.673 0.874696 0.687602
407.806 0.874697 0.687602
407.939 0.874697 0.687602
408.072 0.874697 0.687602
408.205 0.874697 0.687602
408.338 0.874697 0.687602
408.47 0.874697 0.687602
408.603 0.874697 0.687602
408.736 0.874698 0.687602
408.869 0.874698 0.687602
409.002 0.874698 0.687602
409.135 0.874698 0.687602
409.268 0.874698 0.687602
409.4 0.874698 0.687602
409.533 0.874698 0.687602
409.666 0.874699 0.687602
409.799 0.874699 0.687603
409.932 0.874699 0.687603
410.065 0.874699 0.687603
410.198 0.874699 0.687603
410.33 0.874699 0.687603
410.463 0.8747 0.687603
410.596 0.8747 0.687603
410.729 0.8747 0.687603
410.862 0.8747 0.687603
410.995 0.8747 0.687603
411.128 0.8747 0.687603
411.26 0.8747 0.687603
411.393 0.874701 0.687603
411.526 0.874701 0.687603
411.659 0.874701 0.687603
411.792 0.874701 0.687603
411.925 0.874701 0.687603
412.058 0.874701 0.687603
412.19 0.874701 0.687603
412.323 0.874702 0.687603
412.456 0.874702 0.687603
412.589 0.874702 0.687603
412.722 0.874702 0.687603
412.855 0.874702 0.687604
412.988 0.874702 0.687604
413.12 0.874702 0.687604
413.253 0.874703 0.687604
413.386 0.874703 0.687604
413.519 0.874703 0.687604
413.652 0.874703 0.687604
413.785 0.874703 0.687604
413.918 0.874703 0.687604
414.05 0.874703 0.687604
414.183 0.874704 0.687604
414.316 0.874704 0.687604
414.449 0.874704 0.687604
414.582 0.874704 0.687604
414.715 0.874704 0.687604
414.848 0.874704 0.687604
414.98 0.874704 0.687604
415.113 0.874705 0.687604
415.246 0.874705 0.687604
415.379 0.874705 0.687604
415.512 0.874705 0.687604
415.645 0.874705 0.687604
415.778 0.874705 0.687604
415.91 0.874705 0.687604
416.043 0.874706 0.687605
416.176 0.874706 0.687605
416.309 0.874706 0.687605
416.442 0.874706 0.687605
416.575 0.874706 0.687605
416.708 0.874706 0.687605
416.84 0.874706 0.687605
416.973 0.874707 0.687605
417.106 0.874707 0.687605
417.239 0.874707 0.687605
417.372 0.874707 0.687605
417.505 0.874707 0.687605
417.638 0.874707 0.687605
417.77 0.874707 0.687605
417.903 0.874708 0.687605
418.036 0.874708 0.687605
418.169 0.874708 0.687605
418.302 0.874708 0.687605
418.435 0.874708 0.687605
418.568 0.874708 0.687605
418.7 0.874708 0.687605
418.833 0.874709 0.687605
418.966 0.874709 0.687605
419.099 0.874709 0.687605
419.232 0.874709 0.687606
419.365 0.874709 0.687606
419.497 0.874709 0.687606
419.63 0.874709 0.687606
419.763 0.87471 0.687606
419.896 0.87471 0.687606
420.029 0.87471 0.687606
420.162 0.87471 0.687606
420.295 0.87471 0.687606
420.427 0.87471 0.687606
420.56 0.87471 0.687606
420.693 0.874711 0.687606
420.826 0.874711 0.687606
420.959 0.874711 0.687606
421.092 0.874711 0.687606
421.225 0.874711 0.687606
421.357 0.874711 0.687606
421.49 0.874711 0.687606
421.623 0.874711 0.687606
421.756 0.874712 0.687606
421.889 0.874712 0.687606
422.022 0.874712 0.687606
422.155 0.874712 0.687606
422.287 0.874712 0.687606
422.42 0.874712 0.687607
422.553 0.874712 0.687607
422.686 0.874713 0.687607
422.819 0.874713 0.687607
422.952 0.874713 0.687607
423.085 0.874713 0.687607
423.217 0.874713 0.687607
423.35 0.874713 0.687607
423.483 0.874713 0.687607
423.616 0.874714 0.687607
423.749 0.874714 0.687607
423.882 0.874714 0.687607
424.015 0.874714 0.687607
424.147 0.874714 0.687607
424.28 0.874714 0.687607
424.413 0.874714 0.687607
424.546 0.874715 0.687607
424.679 0.874715 0.687607
424.812 0.874715 0.687607
424.945 0.874715 0.687607
425.077 0.874715 0.687607
425.21 0.874715 0.687607
425.343 0.874715 0.687607
425.476 0.874715 0.687607
425.609 0.874716 0.687607
425.742 0.874716 0.687608
425.875 0.874716 0.687608
426.007 0.874716 0.687608
426.14 0.874716 0.687608
426.273 0.874716 0.687608
426.406 0.874716 0.687608
426.539 0.874717 0.687608
426.672 0.874717 0.687608
426.805 0.874717 0.687608
426.937 0.874717 0.687608
427.07 0.874717 0.687608
427.203 0.874717 0.687608
427.336 0.874717 0.687608
427.469 0.874718 0.687608
427.602 0.874718 0.687608
427.735 0.874718 0.687608
427.867 0.874718 0.687608
428 0.874718 0.687608
428.133 0.874718 0.687608
428.266 0.874718 0.687608
428.399 0.874718 0.687608
428.532 0.874719 0.687608
428.665 0.874719 0.687608
428.797 0.874719 0.687608
428.93 0.874719 0.687608
429.063 0.874719 0.687609
429.196 0.874719 0.687609
429.329 0.874719 0.687609
429.462 0.87472 0.687609
429.595 0.87472 0.687609
429.727 0.87472 0.687609
429.86 0.87472 0.687609
429.993 0.87472 0.687609
430.126 0.87472 0.687609
430.259 0.87472 0.687609
430.392 0.87472 0.687609
430.524 0.874721 0.687609
430.657 0.874721 0.687609
430.79 0.874721 0.687609
430.923 0.874721 0.687609
431.056 0.874721 0.687609
431.189 0.874721 0.687609
431.322 0.874721 0.687609
431.454 0.874722 0.687609
431.587 0.874722 0.687609
431.72 0.874722 0.687609
431.853 0.874722 0.687609
431.986 0.874722 0.687609
432.119 0.874722 0.687609
432.252 0.874722 0.687609
432.384 0.874722 0.68761
432.517 0.874723 0.68761
432.65 0.874723 0.68761
432.783 0.874723 0.68761
432.916 0.874723 0.68761
433.049 0.874723 0.68761
433.182 0.874723 0.68761
433.314 0.874723 0.68761
433.447 0.874724 0.68761
433.58 0.874724 0.68761
433.713 0.874724 0.68761
433.846 0.874724 0.68761
433.979 0.874724 0.68761
434.112 0.874724 0.68761
434.244 0.874724 0.68761
434.377 0.874724 0.68761
434.51 0.874725 0.68761
434.643 0.874725 0.68761
434.776 0.874725 0.68761
434.909 0.874725 0.68761
435.042 0.874725 0.68761
435.174 0.874725 0.68761
435.307 0.874725 0.68761
435.44 0.874725 0.68761
435.573 0.874726 0.68761
435.706 0.874726 0.68761
435.839 0.874726 0.687611
435.972 0.874726 0.687611
436.104 0.874726 0.687611
436.237 0.874726 0.687611
436.37 0.874726 0.687611
436.503 0.874727 0.687611
436.636 0.874727 0.687611
436.769 0.874727 0.687611
436.902 0.874727 0.687611
437.034 0.874727 0.687611
437.167 0.874727 0.687611
437.3 0.874727 0.687611
437.433 0.874727 0.687611
437.566 0.874728 0.687611
437.699 0.874728 0.687611
437.832 0.874728 0.687611
437.964 0.874728 0.687611
438.097 0.874728 0.687611
438.23 0.874728 0.687611
438.363 0.874728 0.687611
438.496 0.874728 0.687611
438.629 0.874729 0.687611
438.762 0.874729 0.687611
438.894 0.874729 0.687611
439.027 0.874729 0.687611
439.16 0.874729 0.687611
439.293 0.874729 0.687612
439.426 0.874729 0.687612
439.559 0.874729 0.687612
439.692 0.87473 0.687612
439.824 0.87473 0.687612
439.957 0.87473 0.687612
440.09 0.87473 0.687612
440.223 0.87473 0.687612
440.356 0.87473 0.687612
440.489 0.87473 0.687612
440.622 0.874731 0.687612
440.754 0.874731 0.687612
440.887 0.874731 0.687612
441.02 0.874731 0.687612
441.153 0.874731 0.687612
441.286 0.874731 0.687612
441.419 0.874731 0.687612
441.551 0.874731 0.687612
441.684 0.874732 0.687612
441.817 0.874732 0.687612
441.95 0.874732 0.687612
442.083 0.874732 0.687612
442.216 0.874732 0.687612
442.349 0.874732 0.687612
442.481 0.874732 0.687612
442.614 0.874732 0.687612
442.747 0.874733 0.687612
442.88 0.874733 0.687613
443.013 0.874733 0.687613
443.146 0.874733 0.687613
443.279 0.874733 0.687613
443.411 0.874733 0.687613
443.544 0.874733 0.687613
443.677 0.874733 0.687613
443.81 0.874734 0.687613
443.943 0.874734 0.687613
444.076 0.874734 0.687613
444.209 0.874734 0.687613
444.341 0.874734 0.687613
444.474 0.874734 0.687613
444.607 0.874734 0.687613
444.74 0.874734 0.687613
444.873 0.874735 0.687613
445.006 0.874735 0.687613
445.139 0.874735 0.687613
445.271 0.874735 0.687613
445.404 0.874735 0.687613
445.537 0.874735 0.687613
445.67 0.874735 0.687613
445.803 0.874735 0.687613
445.936 0.874736 0.687613
446.069 0.874736 0.687613
446.201 0.874736 0.687613
446.334 0.874736 0.687613
446.467 0.874736 0.687614
446.6 0.874736 0.687614
446.733 0.874736 0.687614
446.866 0.874736 0.687614
446.999 0.874737 0.687614
447.131 0.874737 0.687614
447.264 0.874737 0.687614
447.397 0.874737 0.687614
447.53 0.874737 0.687614
447.663 0.874737 0.687614
447.796 0.874737 0.687614
447.929 0.874737 0.687614
448.061 0.874738 0.687614
448.194 0.874738 0.687614
448.327 0.874738 0.687614
448.46 0.874738 0.687614
448.593 0.874738 0.687614
448.726 0.874738 0.687614
448.859 0.874738 0.687614
448.991 0.874738 0.687614
449.124 0.874738 0.687614
449.257 0.874739 0.687614
449.39 0.874739 0.687614
449.523 0.874739 0.687614
449.656 0.874739 0.687614
449.789 0.874739 0.687614
449.921 0.874739 0.687614
450.054 0.874739 0.687614
450.187 0.874739 0.687615
450.32 0.87474 0.687615
450.453 0.87474 0.687615
450.586 0.87474 0.687615
450.718 0.87474 0.687615
450.851 0.87474 0.687615
450.984 0.87474 0.687615
451.117 0.87474 0.687615
451.25 0.87474 0.687615
451.383 0.874741 0.687615
451.516 0.874741 0.687615
451.648 0.874741 0.687615
451.781 0.874741 0.687615
451.914 0.874741 0.687615
452.047 0.874741 0.687615
452.18 0.874741 0.687615
452.313 0.874741 0.687615
452.446 0.874742 0.687615
452.578 0.874742 0.687615
452.711 0.874742 0.687615
452.844 0.874742 0.687615
452.977 0.874742 0.687615
453.11 0.874742 0.687615
453.243 0.874742 0.687615
453.376 0.874742 0.687615
453.508 0.874742 0.687615
453.641 0.874743 0.687615
453.774 0.874743 0.687615
453.907 0.874743 0.687616
454.04 0.874743 0.687616
454.173 0.874743 0.687616
454.306 0.874743 0.687616
454.438 0.874743 0.687616
454.571 0.874743 0.687616
454.704 0.874744 0.687616
454.837 0.874744 0.687616
454.97 0.874744 0.687616
455.103 0.874744 0.687616
455.236 0.874744 0.687616
455.368 0.874744 0.687616
455.501 0.874744 0.687616
455.634 0.874744 0.687616
455.767 0.874745 0.687616
455.9 0.874745 0.687616
456.033 0.874745 0.687616
456.166 0.874745 0.687616
456.298 0.874745 0.687616
456.431 0.874745 0.687616
456.564 0.874745 0.687616
456.697 0.874745 0.687616
456.83 0.874745 0.687616
456.963 0.874746 0.687616
457.096 0.874746 0.687616
457.228 0.874746 0.687616
457.361 0.874746 0.687616
457.494 0.874746 0.687616
457.627 0.874746 0.687617
457.76 0.874746 0.687617
457.893 0.874746 0.687617
458.026 0.874747 0.687617
458.158 0.874747 0.687617
458.291 0.874747 0.687617
458.424 0.874747 0.687617
458.557 0.874747 0.687617
458.69 0.874747 0.687617
458.823 0.874747 0.687617
458.956 0.874747 0.687617
459.088 0.874747 0.687617
459.221 0.874748 0.687617
459.354 0.874748 0.687617
459.487 0.874748 0.687617
459.62 0.874748 0.687617
459.753 0.874748 0.687617
459.885 0.874748 0.687617
460.018 0.874748 0.687617
460.151 0.874748 0.687617
460.284 0.874749 0.687617
460.417 0.874749 0.687617
460.55 0.874749 0.687617
460.683 0.874749 0.687617
460.815 0.874749 0.687617
460.948 0.874749 0.687617
461.081 0.874749 0.687617
461.214 0.874749 0.687617
461.347 0.874749 0.687617
461.48 0.87475 0.687618
461.613 0.87475 0.687618
461.745 0.87475 0.687618
461.878 0.87475 0.687618
462.011 0.87475 0.687618
462.144 0.87475 0.687618
462.277 0.87475 0.687618
462.41 0.87475 0.687618
462.543 0.874751 0.687618
462.675 0.874751 0.687618
462.808 0.874751 0.687618
462.941 0.874751 0.687618
463.074 0.874751 0.687618
463.207 0.874751 0.687618
463.34 0.874751 0.687618
463.473 0.874751 0.687618
463.605 0.874751 0.687618
463.738 0.874752 0.687618
463.871 0.874752 0.687618
464.004 0.874752 0.687618
464.137 0.874752 0.687618
464.27 0.874752 0.687618
464.403 0.874752 0.687618
464.535 0.874752 0.687618
464.668 0.874752 0.687618
464.801 0.874752 0.687618
464.934 0.874753 0.687618
465.067 0.874753 0.687618
465.2 0.874753 0.687618
465.333 0.874753 0.687618
465.465 0.874753 0.687619
465.598 0.874753 0.687619
465.731 0.874753 0.687619
465.864 0.874753 0.687619
465.997 0.874753 0.687619
466.13 0.874754 0.687619
466.263 0.874754 0.687619
466.395 0.874754 0.687619
466.528 0.874754 0.687619
466.661 0.874754 0.687619
466.794 0.874754 0.687619
466.927 0.874754 0.687619
467.06 0.874754 0.687619
467.193 0.874755 0.687619
467.325 0.874755 0.687619
467.458 0.874755 0.687619
467.591 0.874755 0.687619
467.724 0.874755 0.687619
467.857 0.874755 0.687619
467.99 0.874755 0.687619
468.123 0.874755 0.687619
468.255 0.874755 0.687619
468.388 0.874756 0.687619
468.521 0.874756 0.687619
468.654 0.874756 0.687619
468.787 0.874756 0.687619
468.92 0.874756 0.687619
469.052 0.874756 0.687619
469.185 0.874756 0.687619
469.318 0.874756 0.687619
469.451 0.874756 0.68762
469.584 0.874757 0.68762
469.717 0.874757 0.68762
469.85 0.874757 0.68762
469.982 0.874757 0.68762
470.115 0.874757 0.68762
470.248 0.874757 0.68762
470.381 0.874757 0.68762
470.514 0.874757 0.68762
470.647 0.874757 0.68762
470.78 0.874758 0.68762
470.912 0.874758 0.68762
471.045 0.874758 0.68762
471.178 0.874758 0.68762
471.311 0.874758 0.68762
471.444 0.874758 0.68762
471.577 0.874758 0.68762
471.71 0.874758 0.68762
471.842 0.874758 0.68762
471.975 0.874759 0.68762
472.108 0.874759 0.68762
472.241 0.874759 0.68762
472.374 0.874759 0.68762
472.507 0.874759 0.68762
472.64 0.874759 0.68762
472.772 0.874759 0.68762
472.905 0.874759 0.68762
473.038 0.874759 0.68762
473.171 0.87476 0.68762
473.304 0.87476 0.68762
473.437 0.87476 0.687621
473.57 0.87476 0.687621
473.702 0.87476 0.687621
473.835 0.87476 0.687621
473.968 0.87476 0.687621
474.101 0.87476 0.687621
474.234 0.87476 0.687621
474.367 0.874761 0.687621
474.5 0.874761 0.687621
474.632 0.874761 0.687621
474.765 0.874761 0.687621
474.898 0.874761 0.687621
475.031 0.874761 0.687621
475.164 0.874761 0.687621
475.297 0.874761 0.687621
475.43 0.874761 0.687621
475.562 0.874762 0.687621
475.695 0.874762 0.687621
475.828 0.874762 0.687621
475.961 0.874762 0.687621
476.094 0.874762 0.687621
476.227 0.874762 0.687621
476.36 0.874762 0.687621
476.492 0.874762 0.687621
476.625 0.874762 0.687621
476.758 0.874762 0.687621
476.891 0.874763 0.687621
477.024 0.874763 0.687621
477.157 0.874763 0.687621
477.289 0.874763 0.687621
477.422 0.874763 0.687621
477.555 0.874763 0.687622
477.688 0.874763 0.687622
477.821 0.874763 0.687622
477.954 0.874763 0.687622
478.087 0.874764 0.687622
478.219 0.874764 0.687622
478.352 0.874764 0.687622
478.485 0.874764 0.687622
478.618 0.874764 0.687622
478.751 0.874764 0.687622
478.884 0.874764 0.687622
479.017 0.874764 0.687622
479.149 0.874764 0.687622
479.282 0.874765 0.687622
479.415 0.874765 0.687622
479.548 0.874765 0.687622
479.681 0.874765 0.687622
479.814 0.874765 0.687622
479.947 0.874765 0.687622
480.079 0.874765 0.687622
480.212 0.874765 0.687622
480.345 0.874765 0.687622
480.478 0.874766 0.687622
480.611 0.874766 0.687622
480.744 0.874766 0.687622
480.877 0.874766 0.687622
481.009 0.874766 0.687622
481.142 0.874766 0.687622
481.275 0.874766 0.687622
481.408 0.874766 0.687622
481.541 0.874766 0.687622
481.674 0.874766 0.687622
481.807 0.874767 0.687623
481.939 0.874767 0.687623
482.072 0.874767 0.687623
482.205 0.874767 0.687623
482.338 0.874767 0.687623
482.471 0.874767 0.687623
482.604 0.874767 0.687623
482.737 0.874767 0.687623
482.869 0.874767 0.687623
483.002 0.874768 0.687623
483.135 0.874768 0.687623
483.268 0.874768 0.687623
483.401 0.874768 0.687623
483.534 0.874768 0.687623
483.667 0.874768 0.687623
483.799 0.874768 0.687623
483.932 0.874768 0.687623
484.065 0.874768 0.687623
484.198 0.874768 0.687623
484.331 0.874769 0.687623
484.464 0.874769 0.687623
484.597 0.874769 0.687623
484.729 0.874769 0.687623
484.862 0.874769 0.687623
484.995 0.874769 0.687623
485.128 0.874769 0.687623
485.261 0.874769 0.687623
485.394 0.874769 0.687623
485.526 0.87477 0.687623
485.659 0.87477 0.687623
485.792 0.87477 0.687623
485.925 0.87477 0.687623
486.058 0.87477 0.687624
486.191 0.87477 0.687624
486.324 0.87477 0.687624
486.456 0.87477 0.687624
486.589 0.87477 0.687624
486.722 0.87477 0.687624
486.855 0.874771 0.687624
486.988 0.874771 0.687624
487.121 0.874771 0.687624
487.254 0.874771 0.687624
487.386 0.874771 0.687624
487.519 0.874771 0.687624
487.652 0.874771 0.687624
487.785 0.874771 0.687624
487.918 0.874771 0.687624
488.051 0.874772 0.687624
488.184 0.874772 0.687624
488.316 0.874772 0.687624
488.449 0.874772 0.687624
488.582 0.874772 0.687624
488.715 0.874772 0.687624
488.848 0.874772 0.687624
488.981 0.874772 0.687624
489.114 0.874772 0.687624
489.246 0.874772 0.687624
489.379 0.874773 0.687624
489.512 0.874773 0.687624
489.645 0.874773 0.687624
489.778 0.874773 0.687624
489.911 0.874773 0.687624
490.044 0.874773 0.687624
490.176 0.874773 0.687624
490.309 0.874773 0.687624
490.442 0.874773 0.687625
490.575 0.874773 0.687625
490.708 0.874774 0.687625
490.841 0.874774 0.687625
490.974 0.874774 0.687625
491.106 0.874774 0.687625
491.239 0.874774 0.687625
491.372 0.874774 0.687625
491.505 0.874774 0.687625
491.638 0.874774 0.687625
491.771 0.874774 0.687625
491.904 0.874775 0.687625
492.036 0.874775 0.687625
492.169 0.874775 0.687625
492.302 0.874775 0.687625
492.435 0.874775 0.687625
492.568 0.874775 0.687625
492.701 0.874775 0.687625
492.833 0.874775 0.687625
492.966 0.874775 0.687625
493.099 0.874775 0.687625
493.232 0.874776 0.687625
493.365 0.874776 0.687625
493.498 0.874776 0.687625
493.631 0.874776 0.687625
493.763 0.874776 0.687625
493.896 0.874776 0.687625
494.029 0.874776 0.687625
494.162 0.874776 0.687625
494.295 0.874776 0.687625
494.428 0.874776 0.687625
494.561 0.874777 0.687625
494.693 0.874777 0.687625
494.826 0.874777 0.687626
494.959 0.874777 0.687626
495.092 0.874777 0.687626
495.225 0.874777 0.687626
495.358 0.874777 0.687626
495.491 0.874777 0.687626
495.623 0.874777 0.687626
495.756 0.874777 0.687626
495.889 0.874778 0.687626
496.022 0.874778 0.687626
496.155 0.874778 0.687626
496.288 0.874778 0.687626
496.421 0.874778 0.687626
496.553 0.874778 0.687626
496.686 0.874778 0.687626
496.819 0.874778 0.687626
496.952 0.874778 0.687626
497.085 0.874778 0.687626
497.218 0.874779 0.687626
497.351 0.874779 0.687626
497.483 0.874779 0.687626
497.616 0.874779 0.687626
497.749 0.874779 0.687626
497.882 0.874779 0.687626
498.015 0.874779 0.687626
498.148 0.874779 0.687626
498.281 0.874779 0.687626
498.413 0.874779 0.687626
498.546 0.87478 0.687626
498.679 0.87478 0.687626
498.812 0.87478 0.687626
498.945 0.87478 0.687626
499.078 0.87478 0.687626
499.211 0.87478 0.687626
499.343 0.87478 0.687627
499.476 0.87478 0.687627
499.609 0.87478 0.687627
499.742 0.87478 0.687627
499.875 0.874781 0.687627
500.008 0.874781 0.687627
500.14 0.874781 0.687627
500.273 0.874781 0.687627
500.406 0.874781 0.687627
500.539 0.874781 0.687627
500.672 0.874781 0.687627
500.805 0.874781 0.687627
500.938 0.874781 0.687627
501.07 0.874781 0.687627
501.203 0.874782 0.687627
501.336 0.874782 0.687627
501.469 0.874782 0.687627
501.602 0.874782 0.687627
501.735 0.874782 0.687627
501.868 0.874782 0.687627
502 0.874782 0.687627
502.133 0.874782 0.687627
502.266 0.874782 0.687627
502.399 0.874782 0.687627
502.532 0.874782 0.687627
502.665 0.874783 0.687627
502.798 0.874783 0.687627
502.93 0.874783 0.687627
503.063 0.874783 0.687627
503.196 0.874783 0.687627
503.329 0.874783 0.687627
503.462 0.874783 0.687627
503.595 0.874783 0.687627
503.728 0.874783 0.687627
503.86 0.874783 0.687628
503.993 0.874784 0.687628
504.126 0.874784 0.687628
504.259 0.874784 0.687628
504.392 0.874784 0.687628
504.525 0.874784 0.687628
504.658 0.874784 0.687628
504.79 0.874784 0.687628
504.923 0.874784 0.687628
505.056 0.874784 0.687628
505.189 0.874784 0.687628
505.322 0.874785 0.687628
505.455 0.874785 0.687628
505.588 0.874785 0.687628
505.72 0.874785 0.687628
505.853 0.874785 0.687628
505.986 0.874785 0.687628
506.119 0.874785 0.687628
506.252 0.874785 0.687628
506.385 0.874785 0.687628
506.518 0.874785 0.687628
506.65 0.874786 0.687628
506.783 0.874786 0.687628
506.916 0.874786 0.687628
507.049 0.874786 0.687628
507.182 0.874786 0.687628
507.315 0.874786 0.687628
507.447 0.874786 0.687628
507.58 0.874786 0.687628
507.713 0.874786 0.687628
507.846 0.874786 0.687628
507.979 0.874786 0.687628
508.112 0.874787 0.687628
508.245 0.874787 0.687628
508.377 0.874787 0.687628
508.51 0.874787 0.687628
508.643 0.874787 0.687629
508.776 0.874787 0.687629
508.909 0.874787 0.687629
509.042 0.874787 0.687629
509.175 0.874787 0.687629
509.307 0.874787 0.687629
509.44 0.874788 0.687629
509.573 0.874788 0.687629
509.706 0.874788 0.687629
509.839 0.874788 0.687629
509.972 0.874788 0.687629
510.105 0.874788 0.687629
510.237 0.874788 0.687629
510.37 0.874788 0.687629
510.503 0.874788 0.687629
510.636 0.874788 0.687629
510.769 0.874788 0.687629
510.902 0.874789 0.687629
511.035 0.874789 0.687629
511.167 0.874789 0.687629
511.3 0.874789 0.687629
511.433 0.874789 0.687629
511.566 0.874789 0.687629
511.699 0.874789 0.687629
511.832 0.874789 0.687629
511.965 0.874789 0.687629
512.097 0.874789 0.687629
512.23 0.87479 0.687629
512.363 0.87479 0.687629
512.496 0.87479 0.687629
512.629 0.87479 0.687629
512.762 0.87479 0.687629
512.895 0.87479 0.687629
513.027 0.87479 0.687629
513.16 0.87479 0.687629
513.293 0.87479 0.68763
513.426 0.87479 0.68763
513.559 0.87479 0.68763
513.692 0.874791 0.68763
513.825 0.874791 0.68763
513.957 0.874791 0.68763
514.09 0.874791 0.68763
514.223 0.874791 0.68763
514.356 0.874791 0.68763
514.489 0.874791 0.68763
514.622 0.874791 0.68763
514.754 0.874791 0.68763
514.887 0.874791 0.68763
515.02 0.874791 0.68763
515.153 0.874792 0.68763
515.286 0.874792 0.68763
515.419 0.874792 0.68763
515.552 0.874792 0.68763
515.684 0.874792 0.68763
515.817 0.874792 0.68763
515.95 0.874792 0.68763
516.083 0.874792 0.68763
516.216 0.874792 0.68763
516.349 0.874792 0.68763
516.482 0.874792 0.68763
516.614 0.874793 0.68763
516.747 0.874793 0.68763
516.88 0.874793 0.68763
517.013 0.874793 0.68763
517.146 0.874793 0.68763
517.279 0.874793 0.68763
517.412 0.874793 0.68763
517.544 0.874793 0.68763
517.677 0.874793 0.68763
517.81 0.874793 0.68763
517.943 0.874794 0.68763
518.076 0.874794 0.68763
518.209 0.874794 0.687631
518.342 0.874794 0.687631
518.474 0.874794 0.687631
518.607 0.874794 0.687631
518.74 0.874794 0.687631
518.873 0.874794 0.687631
519.006 0.874794 0.687631
519.139 0.874794 0.687631
519.272 0.874794 0.687631
519.404 0.874795 0.687631
519.537 0.874795 0.687631
519.67 0.874795 0.687631
519.803 0.874795 0.687631
519.936 0.874795 0.687631
520.069 0.874795 0.687631
520.202 0.874795 0.687631
520.334 0.874795 0.687631
520.467 0.874795 0.687631
520.6 0.874795 0.687631
520.733 0.874795 0.687631
520.866 0.874796 0.687631
520.999 0.874796 0.687631
521.131 0.874796 0.687631
521.264 0.874796 0.687631
521.397 0.874796 0.687631
521.53 0.874796 0.687631
521.663 0.874796 0.687631
521.796 0.874796 0.687631
521.929 0.874796 0.687631
522.061 0.874796 0.687631
522.194 0.874796 0.687631
522.327 0.874797 0.687631
522.46 0.874797 0.687631
522.593 0.874797 0.687631
522.726 0.874797 0.687631
522.859 0.874797 0.687631
522.991 0.874797 0.687631
523.124 0.874797 0.687632
523.257 0.874797 0.687632
523.39 0.874797 0.687632
523.523 0.874797 0.687632
523.656 0.874797 0.687632
523.789 0.874798 0.687632
523.921 0.874798 0.687632
524.054 0.874798 0.687632
524.187 0.874798 0.687632
524.32 0.874798 0.687632
524.453 0.874798 0.687632
524.586 0.874798 0.687632
524.719 0.874798 0.687632
524.851 0.874798 0.687632
524.984 0.874798 0.687632
525.117 0.874798 0.687632
525.25 0.874799 0.687632
525.383 0.874799 0.687632
525.516 0.874799 0.687632
525.649 0.874799 0.687632
525.781 0.874799 0.687632
525.914 0.874799 0.687632
526.047 0.874799 0.687632
526.18 0.874799 0.687632
526.313 0.874799 0.687632
526.446 0.874799 0.687632
526.579 0.874799 0.687632
526.711 0.874799 0.687632
526.844 0.8748 0.687632
526.977 0.8748 0.687632
527.11 0.8748 0.687632
527.243 0.8748 0.687632
527.376 0.8748 0.687632
527.509 0.8748 0.687632
527.641 0.8748 0.687632
527.774 0.8748 0.687632
527.907 0.8748 0.687632
528.04 0.8748 0.687632
528.173 0.8748 0.687633
528.306 0.874801 0.687633
528.438 0.874801 0.687633
528.571 0.874801 0.687633
528.704 0.874801 0.687633
528.837 0.874801 0.687633
528.97 0.874801 0.687633
529.103 0.874801 0.687633
529.236 0.874801 0.687633
529.368 0.874801 0.687633
529.501 0.874801 0.687633
529.634 0.874801 0.687633
529.767 0.874802 0.687633
529.9 0.874802 0.687633
530.033 0.874802 0.687633
530.166 0.874802 0.687633
530.298 0.874802 0.687633
530.431 0.874802 0.687633
530.564 0.874802 0.687633
530.697 0.874802 0.687633
530.83 0.874802 0.687633
530.963 0.874802 0.687633
531.096 0.874802 0.687633
531.228 0.874802 0.687633
531.361 0.874803 0.687633
531.494 0.874803 0.687633
531.627 0.874803 0.687633
531.76 0.874803 0.687633
531.893 0.874803 0.687633
532.026 0.874803 0.687633
532.158 0.874803 0.687633
532.291 0.874803 0.687633
532.424 0.874803 0.687633
532.557 0.874803 0.687633
532.69 0.874803 0.687633
532.823 0.874804 0.687633
532.956 0.874804 0.687633
533.088 0.874804 0.687633
533.221 0.874804 0.687633
533.354 0.874804 0.687634
533.487 0.874804 0.687634
533.62 0.874804 0.687634
533.753 0.874804 0.687634
533.886 0.874804 0.687634
534.018 0.874804 0.687634
534.151 0.874804 0.687634
534.284 0.874804 0.687634
534.417 0.874805 0.687634
534.55 0.874805 0.687634
534.683 0.874805 0.687634
534.815 0.874805 0.687634
534.948 0.874805 0.687634
535.081 0.874805 0.687634
535.214 0.874805 0.687634
535.347 0.874805 0.687634
535.48 0.874805 0.687634
535.613 0.874805 0.687634
535.745 0.874805 0.687634
535.878 0.874806 0.687634
536.011 0.874806 0.687634
536.144 0.874806 0.687634
536.277 0.874806 0.687634
536.41 0.874806 0.687634
536.543 0.874806 0.687634
536.675 0.874806 0.687634
536.808 0.874806 0.687634
536.941 0.874806 0.687634
537.074 0.874806 0.687634
537.207 0.874806 0.687634
537.34 0.874806 0.687634
537.473 0.874807 0.687634
537.605 0.874807 0.687634
537.738 0.874807 0.687634
537.871 0.874807 0.687634
538.004 0.874807 0.687634
538.137 0.874807 0.687634
538.27 0.874807 0.687634
538.403 0.874807 0.687634
538.535 0.874807 0.687635
538.668 0.874807 0.687635
538.801 0.874807 0.687635
538.934 0.874807 0.687635
539.067 0.874808 0.687635
539.2 0.874808 0.687635
539.333 0.874808 0.687635
539.465 0.874808 0.687635
539.598 0.874808 0.687635
539.731 0.874808 0.687635
539.864 0.874808 0.687635
539.997 0.874808 0.687635
540.13 0.874808 0.687635
540.263 0.874808 0.687635
540.395 0.874808 0.687635
540.528 0.874809 0.687635
540.661 0.874809 0.687635
540.794 0.874809 0.687635
540.927 0.874809 0.687635
541.06 0.874809 0.687635
541.192 0.874809 0.687635
541.325 0.874809 0.687635
541.458 0.874809 0.687635
541.591 0.874809 0.687635
541.724 0.874809 0.687635
541.857 0.874809 0.687635
541.99 0.874809 0.687635
542.122 0.87481 0.687635
542.255 0.87481 0.687635
542.388 0.87481 0.687635
542.521 0.87481 0.687635
542.654 0.87481 0.687635
542.787 0.87481 0.687635
542.92 0.87481 0.687635
543.052 0.87481 0.687635
543.185 0.87481 0.687635
543.318 0.87481 0.687635
543.451 0.87481 0.687635
543.584 0.87481 0.687635
543.717 0.874811 0.687635
543.85 0.874811 0.687636
543.982 0.874811 0.687636
544.115 0.874811 0.687636
544.248 0.874811 0.687636
544.381 0.874811 0.687636
544.514 0.874811 0.687636
544.647 0.874811 0.687636
544.78 0.874811 0.687636
544.912 0.874811 0.687636
545.045 0.874811 0.687636
545.178 0.874811 0.687636
545.311 0.874812 0.687636
545.444 0.874812 0.687636
545.577 0.874812 0.687636
545.71 0.874812 0.687636
545.842 0.874812 0.687636
545.975 0.874812 0.687636
546.108 0.874812 0.687636
546.241 0.874812 0.687636
546.374 0.874812 0.687636
546.507 0.874812 0.687636
546.64 0.874812 0.687636
546.772 0.874812 0.687636
546.905 0.874813 0.687636
547.038 0.874813 0.687636
547.171 0.874813 0.687636
547.304 0.874813 0.687636
547.437 0.874813 0.687636
547.569 0.874813 0.687636
547.702 0.874813 0.687636
547.835 0.874813 0.687636
547.968 0.874813 0.687636
548.101 0.874813 0.687636
548.234 0.874813 0.687636
548.367 0.874813 0.687636
548.499 0.874814 0.687636
548.632 0.874814 0.687636
548.765 0.874814 0.687636
548.898 0.874814 0.687636
549.031 0.874814 0.687636
549.164 0.874814 0.687636
549.297 0.874814 0.687637
549.429 0.874814 0.687637
549.562 0.874814 0.687637
549.695 0.874814 0.687637
549.828 0.874814 0.687637
549.961 0.874814 0.687637
550.094 0.874814 0.687637
550.227 0.874815 0.687637
550.359 0.874815 0.687637
550.492 0.874815 0.687637
550.625 0.874815 0.687637
550.758 0.874815 0.687637
550.891 0.874815 0.687637
551.024 0.874815 0.687637
551.157 0.874815 0.687637
551.289 0.874815 0.687637
551.422 0.874815 0.687637
551.555 0.874815 0.687637
551.688 0.874815 0.687637
551.821 0.874816 0.687637
551.954 0.874816 0.687637
552.087 0.874816 0.687637
552.219 0.874816 0.687637
552.352 0.874816 0.687637
552.485 0.874816 0.687637
552.618 0.874816 0.687637
552.751 0.874816 0.687637
552.884 0.874816 0.687637
553.017 0.874816 0.687637
553.149 0.874816 0.687637
553.282 0.874816 0.687637
553.415 0.874817 0.687637
553.548 0.874817 0.687637
553.681 0.874817 0.687637
553.814 0.874817 0.687637
553.946 0.874817 0.687637
554.079 0.874817 0.687637
554.212 0.874817 0.687637
554.345 0.874817 0.687637
554.478 0.874817 0.687637
554.611 0.874817 0.687637
554.744 0.874817 0.687637
554.876 0.874817 0.687638
555.009 0.874817 0.687638
555.142 0.874818 0.687638
555.275 0.874818 0.687638
555.408 0.874818 0.687638
555.541 0.874818 0.687638
555.674 0.874818 0.687638
555.806 0.874818 0.687638
555.939 0.874818 0.687638
556.072 0.874818 0.687638
556.205 0.874818 0.687638
556.338 0.874818 0.687638
556.471 0.874818 0.687638
556.604 0.874818 0.687638
556.736 0.874819 0.687638
556.869 0.874819 0.687638
557.002 0.874819 0.687638
557.135 0.874819 0.687638
557.268 0.874819 0.687638
557.401 0.874819 0.687638
557.534 0.874819 0.687638
557.666 0.874819 0.687638
557.799 0.874819 0.687638
557.932 0.874819 0.687638
558.065 0.874819 0.687638
558.198 0.874819 0.687638
558.331 0.874819 0.687638
558.464 0.87482 0.687638
558.596 0.87482 0.687638
558.729 0.87482 0.687638
558.862 0.87482 0.687638
558.995 0.87482 0.687638
559.128 0.87482 0.687638
559.261 0.87482 0.687638
559.393 0.87482 0.687638
559.526 0.87482 0.687638
559.659 0.87482 0.687638
559.792 0.87482 0.687638
559.925 0.87482 0.687638
560.058 0.874821 0.687638
560.191 0.874821 0.687638
560.323 0.874821 0.687638
560.456 0.874821 0.687638
560.589 0.874821 0.687639
560.722 0.874821 0.687639
560.855 0.874821 0.687639
560.988 0.874821 0.687639
561.121 0.874821 0.687639
561.253 0.874821 0.687639
561.386 0.874821 0.687639
561.519 0.874821 0.687639
561.652 0.874821 0.687639
561.785 0.874822 0.687639
561.918 0.874822 0.687639
562.051 0.874822 0.687639
562.183 0.874822 0.687639
562.316 0.874822 0.687639
562.449 0.874822 0.687639
562.582 0.874822 0.687639
562.715 0.874822 0.687639
562.848 0.874822 0.687639
562.981 0.874822 0.687639
563.113 0.874822 0.687639
563.246 0.874822 0.687639
563.379 0.874822 0.687639
563.512 0.874823 0.687639
563.645 0.874823 0.687639
563.778 0.874823 0.687639
563.911 0.874823 0.687639
564.043 0.874823 0.687639
564.176 0.874823 0.687639
564.309 0.874823 0.687639
564.442 0.874823 0.687639
564.575 0.874823 0.687639
564.708 0.874823 0.687639
564.841 0.874823 0.687639
564.973 0.874823 0.687639
565.106 0.874823 0.687639
565.239 0.874824 0.687639
565.372 0.874824 0.687639
565.505 0.874824 0.687639
565.638 0.874824 0.687639
565.77 0.874824 0.687639
565.903 0.874824 0.687639
566.036 0.874824 0.687639
566.169 0.874824 0.687639
566.302 0.874824 0.68764
566.435 0.874824 0.68764
566.568 0.874824 0.68764
566.7 0.874824 0.68764
566.833 0.874824 0.68764
566.966 0.874825 0.68764
567.099 0.874825 0.68764
567.232 0.874825 0.68764
567.365 0.874825 0.68764
567.498 0.874825 0.68764
567.63 0.874825 0.68764
567.763 0.874825 0.68764
567.896 0.874825 0.68764
568.029 0.874825 0.68764
568.162 0.874825 0.68764
568.295 0.874825 0.68764
568.428 0.874825 0.68764
568.56 0.874825 0.68764
568.693 0.874826 0.68764
568.826 0.874826 0.68764
568.959 0.874826 0.68764
569.092 0.874826 0.68764
569.225 0.874826 0.68764
569.358 0.874826 0.68764
569.49 0.874826 0.68764
569.623 0.874826 0.68764
569.756 0.874826 0.68764
569.889 0.874826 0.68764
570.022 0.874826 0.68764
570.155 0.874826 0.68764
570.288 0.874826 0.68764
570.42 0.874827 0.68764
570.553 0.874827 0.68764
570.686 0.874827 0.68764
570.819 0.874827 0.68764
570.952 0.874827 0.68764
571.085 0.874827 0.68764
571.217 0.874827 0.68764
571.35 0.874827 0.68764
571.483 0.874827 0.68764
571.616 0.874827 0.68764
571.749 0.874827 0.68764
571.882 0.874827 0.68764
572.015 0.874827 0.68764
572.147 0.874828 0.68764
572.28 0.874828 0.687641
572.413 0.874828 0.687641
572.546 0.874828 0.687641
572.679 0.874828 0.687641
572.812 0.874828 0.687641
572.945 0.874828 0.687641
573.077 0.874828 0.687641
573.21 0.874828 0.687641
573.343 0.874828 0.687641
573.476 0.874828 0.687641
573.609 0.874828 0.687641
573.742 0.874828 0.687641
573.875 0.874829 0.687641
574.007 0.874829 0.687641
574.14 0.874829 0.687641
574.273 0.874829 0.687641
574.406 0.874829 0.687641
574.539 0.874829 0.687641
574.672 0.874829 0.687641
574.805 0.874829 0.687641
574.937 0.874829 0.687641
575.07 0.874829 0.687641
575.203 0.874829 0.687641
575.336 0.874829 0.687641
575.469 0.874829 0.687641
575.602 0.874829 0.687641
575.735 0.87483 0.687641
575.867 0.87483 0.687641
576 0.87483 0.687641
576.133 0.87483 0.687641
576.266 0.87483 0.687641
576.399 0.87483 0.687641
576.532 0.87483 0.687641
576.665 0.87483 0.687641
576.797 0.87483 0.687641
576.93 0.87483 0.687641
577.063 0.87483 0.687641
577.196 0.87483 0.687641
577.329 0.87483 0.687641
577.462 0.874831 0.687641
577.594 0.874831 0.687641
577.727 0.874831 0.687641
577.86 0.874831 0.687641
577.993 0.874831 0.687641
578.126 0.874831 0.687641
578.259 0.874831 0.687642
578.392 0.874831 0.687642
578.524 0.874831 0.687642
578.657 0.874831 0.687642
578.79 0.874831 0.687642
578.923 0.874831 0.687642
579.056 0.874831 0.687642
579.189 0.874831 0.687642
579.322 0.874832 0.687642
579.454 0.874832 0.687642
579.587 0.874832 0.687642
579.72 0.874832 0.687642
579.853 0.874832 0.687642
579.986 0.874832 0.687642
580.119 0.874832 0.687642
580.252 0.874832 0.687642
580.384 0.874832 0.687642
580.517 0.874832 0.687642
580.65 0.874832 0.687642
580.783 0.874832 0.687642
580.916 0.874832 0.687642
581.049 0.874833 0.687642
581.182 0.874833 0.687642
581.314 0.874833 0.687642
581.447 0.874833 0.687642
581.58 0.874833 0.687642
581.713 0.874833 0.687642
581.846 0.874833 0.687642
581.979 0.874833 0.687642
582.112 0.874833 0.687642
582.244 0.874833 0.687642
582.377 0.874833 0.687642
582.51 0.874833 0.687642
582.643 0.874833 0.687642
582.776 0.874833 0.687642
582.909 0.874834 0.687642
583.041 0.874834 0.687642
583.174 0.874834 0.687642
583.307 0.874834 0.687642
583.44 0.874834 0.687642
583.573 0.874834 0.687642
583.706 0.874834 0.687642
583.839 0.874834 0.687642
583.971 0.874834 0.687642
584.104 0.874834 0.687642
584.237 0.874834 0.687642
584.37 0.874834 0.687643
584.503 0.874834 0.687643
584.636 0.874834 0.687643
584.769 0.874835 0.687643
584.901 0.874835 0.687643
585.034 0.874835 0.687643
585.167 0.874835 0.687643
585.3 0.874835 0.687643
585.433 0.874835 0.687643
585.566 0.874835 0.687643
585.699 0.874835 0.687643
585.831 0.874835 0.687643
585.964 0.874835 0.687643
586.097 0.874835 0.687643
586.23 0.874835 0.687643
586.363 0.874835 0.687643
586.496 0.874835 0.687643
586.629 0.874836 0.687643
586.761 0.874836 0.687643
586.894 0.874836 0.687643
587.027 0.874836 0.687643
587.16 0.874836 0.687643
587.293 0.874836 0.687643
587.426 0.874836 0.687643
587.559 0.874836 0.687643
587.691 0.874836 0.687643
587.824 0.874836 0.687643
587.957 0.874836 0.687643
588.09 0.874836 0.687643
588.223 0.874836 0.687643
588.356 0.874836 0.687643
588.488 0.874837 0.687643
588.621 0.874837 0.687643
588.754 0.874837 0.687643
588.887 0.874837 0.687643
589.02 0.874837 0.687643
589.153 0.874837 0.687643
589.286 0.874837 0.687643
589.418 0.874837 0.687643
589.551 0.874837 0.687643
589.684 0.874837 0.687643
589.817 0.874837 0.687643
589.95 0.874837 0.687643
590.083 0.874837 0.687643
590.216 0.874837 0.687643
590.348 0.874838 0.687643
590.481 0.874838 0.687643
590.614 0.874838 0.687643
590.747 0.874838 0.687644
590.88 0.874838 0.687644
591.013 0.874838 0.687644
591.146 0.874838 0.687644
591.278 0.874838 0.687644
591.411 0.874838 0.687644
591.544 0.874838 0.687644
591.677 0.874838 0.687644
591.81 0.874838 0.687644
591.943 0.874838 0.687644
592.076 0.874838 0.687644
592.208 0.874839 0.687644
592.341 0.874839 0.687644
592.474 0.874839 0.687644
592.607 0.874839 0.687644
592.74 0.874839 0.687644
592.873 0.874839 0.687644
593.006 0.874839 0.687644
593.138 0.874839 0.687644
593.271 0.874839 0.687644
593.404 0.874839 0.687644
593.537 0.874839 0.687644
593.67 0.874839 0.687644
593.803 0.874839 0.687644
593.935 0.874839 0.687644
594.068 0.87484 0.687644
594.201 0.87484 0.687644
594.334 0.87484 0.687644
594.467 0.87484 0.687644
594.6 0.87484 0.687644
594.733 0.87484 0.687644
594.865 0.87484 0.687644
594.998 0.87484 0.687644
595.131 0.87484 0.687644
595.264 0.87484 0.687644
595.397 0.87484 0.687644
595.53 0.87484 0.687644
595.663 0.87484 0.687644
595.795 0.87484 0.687644
595.928 0.87484 0.687644
596.061 0.874841 0.687644
596.194 0.874841 0.687644
596.327 0.874841 0.687644
596.46 0.874841 0.687644
596.593 0.874841 0.687644
596.725 0.874841 0.687644
596.858 0.874841 0.687644
596.991 0.874841 0.687644
597.124 0.874841 0.687645
597.257 0.874841 0.687645
597.39 0.874841 0.687645
597.523 0.874841 0.687645
597.655 0.874841 0.687645
597.788 0.874841 0.687645
597.921 0.874842 0.687645
598.054 0.874842 0.687645
598.187 0.874842 0.687645
598.32 0.874842 0.687645
598.453 0.874842 0.687645
598.585 0.874842 0.687645
598.718 0.874842 0.687645
598.851 0.874842 0.687645
598.984 0.874842 0.687645
599.117 0.874842 0.687645
599.25 0.874842 0.687645
599.382 0.874842 0.687645
599.515 0.874842 0.687645
599.648 0.874842 0.687645
599.781 0.874842 0.687645
599.914 0.874843 0.687645
600.047 0.874843 0.687645
600.18 0.874843 0.687645
600.312 0.874843 0.687645
600.445 0.874843 0.687645
600.578 0.874843 0.687645
600.711 0.874843 0.687645
600.844 0.874843 0.687645
600.977 0.874843 0.687645
601.11 0.874843 0.687645
601.242 0.874843 0.687645
601.375 0.874843 0.687645
601.508 0.874843 0.687645
601.641 0.874843 0.687645
601.774 0.874844 0.687645
601.907 0.874844 0.687645
602.04 0.874844 0.687645
602.172 0.874844 0.687645
602.305 0.874844 0.687645
602.438 0.874844 0.687645
602.571 0.874844 0.687645
602.704 0.874844 0.687645
602.837 0.874844 0.687645
602.97 0.874844 0.687645
603.102 0.874844 0.687645
603.235 0.874844 0.687645
603.368 0.874844 0.687645
603.501 0.874844 0.687645
603.634 0.874844 0.687645
603.767 0.874845 0.687646
603.9 0.874845 0.687646
604.032 0.874845 0.687646
604.165 0.874845 0.687646
604.298 0.874845 0.687646
604.431 0.874845 0.687646
604.564 0.874845 0.687646
604.697 0.874845 0.687646
604.829 0.874845 0.687646
604.962 0.874845 0.687646
605.095 0.874845 0.687646
605.228 0.874845 0.687646
605.361 0.874845 0.687646
605.494 0.874845 0.687646
605.627 0.874845 0.687646
605.759 0.874846 0.687646
605.892 0.874846 0.687646
606.025 0.874846 0.687646
606.158 0.874846 0.687646
606.291 0.874846 0.687646
606.424 0.874846 0.687646
606.557 0.874846 0.687646
606.689 0.874846 0.687646
606.822 0.874846 0.687646
606.955 0.874846 0.687646
607.088 0.874846 0.687646
607.221 0.874846 0.687646
607.354 0.874846 0.687646
607.487 0.874846 0.687646
607.619 0.874846 0.687646
607.752 0.874847 0.687646
607.885 0.874847 0.687646
608.018 0.874847 0.687646
608.151 0.874847 0.687646
608.284 0.874847 0.687646
608.417 0.874847 0.687646
608.549 0.874847 0.687646
608.682 0.874847 0.687646
608.815 0.874847 0.687646
608.948 0.874847 0.687646
609.081 0.874847 0.687646
609.214 0.874847 0.687646
609.347 0.874847 0.687646
609.479 0.874847 0.687646
609.612 0.874847 0.687646
609.745 0.874848 0.687646
609.878 0.874848 0.687646
610.011 0.874848 0.687646
610.144 0.874848 0.687646
610.276 0.874848 0.687646
610.409 0.874848 0.687647
610.542 0.874848 0.687647
610.675 0.874848 0.687647
610.808 0.874848 0.687647
610.941 0.874848 0.687647
611.074 0.874848 0.687647
611.206 0.874848 0.687647
611.339 0.874848 0.687647
611.472 0.874848 0.687647
611.605 0.874848 0.687647
611.738 0.874849 0.687647
611.871 0.874849 0.687647
612.004 0.874849 0.687647
612.136 0.874849 0.687647
612.269 0.874849 0.687647
612.402 0.874849 0.687647
612.535 0.874849 0.687647
612.668 0.874849 0.687647
612.801 0.874849 0.687647
612.934 0.874849 0.687647
613.066 0.874849 0.687647
613.199 0.874849 0.687647
613.332 0.874849 0.687647
613.465 0.874849 0.687647
613.598 0.874849 0.687647
613.731 0.87485 0.687647
613.864 0.87485 0.687647
613.996 0.87485 0.687647
614.129 0.87485 0.687647
614.262 0.87485 0.687647
614.395 0.87485 0.687647
614.528 0.87485 0.687647
614.661 0.87485 0.687647
614.794 0.87485 0.687647
614.926 0.87485 0.687647
615.059 0.87485 0.687647
615.192 0.87485 0.687647
615.325 0.87485 0.687647
615.458 0.87485 0.687647
615.591 0.87485 0.687647
615.723 0.874851 0.687647
615.856 0.874851 0.687647
615.989 0.874851 0.687647
616.122 0.874851 0.687647
616.255 0.874851 0.687647
616.388 0.874851 0.687647
616.521 0.874851 0.687647
616.653 0.874851 0.687647
616.786 0.874851 0.687647
616.919 0.874851 0.687647
617.052 0.874851 0.687647
617.185 0.874851 0.687647
617.318 0.874851 0.687648
617.451 0.874851 0.687648
617.583 0.874851 0.687648
617.716 0.874851 0.687648
617.849 0.874852 0.687648
617.982 0.874852 0.687648
618.115 0.874852 0.687648
618.248 0.874852 0.687648
618.381 0.874852 0.687648
618.513 0.874852 0.687648
618.646 0.874852 0.687648
618.779 0.874852 0.687648
618.912 0.874852 0.687648
619.045 0.874852 0.687648
619.178 0.874852 0.687648
619.311 0.874852 0.687648
619.443 0.874852 0.687648
619.576 0.874852 0.687648
619.709 0.874852 0.687648
619.842 0.874853 0.687648
619.975 0.874853 0.687648
620.108 0.874853 0.687648
620.241 0.874853 0.687648
620.373 0.874853 0.687648
620.506 0.874853 0.687648
620.639 0.874853 0.687648
620.772 0.874853 0.687648
620.905 0.874853 0.687648
621.038 0.874853 0.687648
621.17 0.874853 0.687648
621.303 0.874853 0.687648
621.436 0.874853 0.687648
621.569 0.874853 0.687648
621.702 0.874853 0.687648
621.835 0.874853 0.687648
621.968 0.874854 0.687648
622.1 0.874854 0.687648
622.233 0.874854 0.687648
622.366 0.874854 0.687648
622.499 0.874854 0.687648
622.632 0.874854 0.687648
622.765 0.874854 0.687648
622.898 0.874854 0.687648
623.03 0.874854 0.687648
623.163 0.874854 0.687648
623.296 0.874854 0.687648
623.429 0.874854 0.687648
623.562 0.874854 0.687648
623.695 0.874854 0.687648
623.828 0.874854 0.687648
623.96 0.874855 0.687648
624.093 0.874855 0.687648
624.226 0.874855 0.687648
624.359 0.874855 0.687649
624.492 0.874855 0.687649
624.625 0.874855 0.687649
624.758 0.874855 0.687649
624.89 0.874855 0.687649
625.023 0.874855 0.687649
625.156 0.874855 0.687649
625.289 0.874855 0.687649
625.422 0.874855 0.687649
625.555 0.874855 0.687649
625.688 0.874855 0.687649
625.82 0.874855 0.687649
625.953 0.874855 0.687649
626.086 0.874856 0.687649
626.219 0.874856 0.687649
626.352 0.874856 0.687649
626.485 0.874856 0.687649
626.617 0.874856 0.687649
626.75 0.874856 0.687649
626.883 0.874856 0.687649
627.016 0.874856 0.687649
627.149 0.874856 0.687649
627.282 0.874856 0.687649
627.415 0.874856 0.687649
627.547 0.874856 0.687649
627.68 0.874856 0.687649
627.813 0.874856 0.687649
627.946 0.874856 0.687649
628.079 0.874856 0.687649
628.212 0.874857 0.687649
628.345 0.874857 0.687649
628.477 0.874857 0.687649
628.61 0.874857 0.687649
628.743 0.874857 0.687649
628.876 0.874857 0.687649
629.009 0.874857 0.687649
629.142 0.874857 0.687649
629.275 0.874857 0.687649
629.407 0.874857 0.687649
629.54 0.874857 0.687649
629.673 0.874857 0.687649
629.806 0.874857 0.687649
629.939 0.874857 0.687649
630.072 0.874857 0.687649
630.205 0.874857 0.687649
630.337 0.874858 0.687649
630.47 0.874858 0.687649
630.603 0.874858 0.687649
630.736 0.874858 0.687649
630.869 0.874858 0.687649
631.002 0.874858 0.687649
631.134 0.874858 0.687649
631.267 0.874858 0.687649
631.4 0.874858 0.687649
631.533 0.874858 0.68765
631.666 0.874858 0.68765
631.799 0.874858 0.68765
631.932 0.874858 0.68765
632.064 0.874858 0.68765
632.197 0.874858 0.68765
632.33 0.874858 0.68765
632.463 0.874859 0.68765
632.596 0.874859 0.68765
632.729 0.874859 0.68765
632.862 0.874859 0.68765
632.994 0.874859 0.68765
633.127 0.874859 0.68765
633.26 0.874859 0.68765
633.393 0.874859 0.68765
633.526 0.874859 0.68765
633.659 0.874859 0.68765
633.792 0.874859 0.68765
633.924 0.874859 0.68765
634.057 0.874859 0.68765
634.19 0.874859 0.68765
634.323 0.874859 0.68765
634.456 0.874859 0.68765
634.589 0.87486 0.68765
634.722 0.87486 0.68765
634.854 0.87486 0.68765
634.987 0.87486 0.68765
635.12 0.87486 0.68765
635.253 0.87486 0.68765
635.386 0.87486 0.68765
635.519 0.87486 0.68765
635.652 0.87486 0.68765
635.784 0.87486 0.68765
635.917 0.87486 0.68765
636.05 0.87486 0.68765
636.183 0.87486 0.68765
636.316 0.87486 0.68765
636.449 0.87486 0.68765
636.581 0.87486 0.68765
636.714 0.87486 0.68765
636.847 0.874861 0.68765
636.98 0.874861 0.68765
637.113 0.874861 0.68765
637.246 0.874861 0.68765
637.379 0.874861 0.68765
637.511 0.874861 0.68765
637.644 0.874861 0.68765
637.777 0.874861 0.68765
637.91 0.874861 0.68765
638.043 0.874861 0.68765
638.176 0.874861 0.68765
638.309 0.874861 0.68765
638.441 0.874861 0.68765
638.574 0.874861 0.68765
638.707 0.874861 0.68765
638.84 0.874861 0.687651
638.973 0.874862 0.687651
639.106 0.874862 0.687651
639.239 0.874862 0.687651
639.371 0.874862 0.687651
639.504 0.874862 0.687651
639.637 0.874862 0.687651
639.77 0.874862 0.687651
639.903 0.874862 0.687651
640.036 0.874862 0.687651
640.169 0.874862 0.687651
640.301 0.874862 0.687651
640.434 0.874862 0.687651
640.567 0.874862 0.687651
640.7 0.874862 0.687651
640.833 0.874862 0.687651
640.966 0.874862 0.687651
641.099 0.874862 0.687651
641.231 0.874863 0.687651
641.364 0.874863 0.687651
641.497 0.874863 0.687651
641.63 0.874863 0.687651
641.763 0.874863 0.687651
641.896 0.874863 0.687651
642.028 0.874863 0.687651
642.161 0.874863 0.687651
642.294 0.874863 0.687651
642.427 0.874863 0.687651
642.56 0.874863 0.687651
642.693 0.874863 0.687651
642.826 0.874863 0.687651
642.958 0.874863 0.687651
643.091 0.874863 0.687651
643.224 0.874863 0.687651
643.357 0.874863 0.687651
643.49 0.874864 0.687651
643.623 0.874864 0.687651
643.756 0.874864 0.687651
643.888 0.874864 0.687651
644.021 0.874864 0.687651
644.154 0.874864 0.687651
644.287 0.874864 0.687651
644.42 0.874864 0.687651
644.553 0.874864 0.687651
644.686 0.874864 0.687651
644.818 0.874864 0.687651
644.951 0.874864 0.687651
645.084 0.874864 0.687651
645.217 0.874864 0.687651
645.35 0.874864 0.687651
645.483 0.874864 0.687651
645.616 0.874865 0.687651
645.748 0.874865 0.687651
645.881 0.874865 0.687651
646.014 0.874865 0.687651
646.147 0.874865 0.687651
646.28 0.874865 0.687651
646.413 0.874865 0.687652
646.545 0.874865 0.687652
646.678 0.874865 0.687652
646.811 0.874865 0.687652
646.944 0.874865 0.687652
647.077 0.874865 0.687652
647.21 0.874865 0.687652
647.343 0.874865 0.687652
647.475 0.874865 0.687652
647.608 0.874865 0.687652
647.741 0.874865 0.687652
647.874 0.874866 0.687652
648.007 0.874866 0.687652
648.14 0.874866 0.687652
648.273 0.874866 0.687652
648.405 0.874866 0.687652
648.538 0.874866 0.687652
648.671 0.874866 0.687652
648.804 0.874866 0.687652
648.937 0.874866 0.687652
649.07 0.874866 0.687652
649.203 0.874866 0.687652
649.335 0.874866 0.687652
649.468 0.874866 0.687652
649.601 0.874866 0.687652
649.734 0.874866 0.687652
649.867 0.874866 0.687652
650 0.874866 0.687652
650.133 0.874867 0.687652
650.265 0.874867 0.687652
650.398 0.874867 0.687652
650.531 0.874867 0.687652
650.664 0.874867 0.687652
650.797 0.874867 0.687652
650.93 0.874867 0.687652
651.063 0.874867 0.687652
651.195 0.874867 0.687652
651.328 0.874867 0.687652
651.461 0.874867 0.687652
651.594 0.874867 0.687652
651.727 0.874867 0.687652
651.86 0.874867 0.687652
651.992 0.874867 0.687652
652.125 0.874867 0.687652
652.258 0.874867 0.687652
652.391 0.874868 0.687652
652.524 0.874868 0.687652
652.657 0.874868 0.687652
652.79 0.874868 0.687652
652.922 0.874868 0.687652
653.055 0.874868 0.687652
653.188 0.874868 0.687652
653.321 0.874868 0.687652
653.454 0.874868 0.687652
653.587 0.874868 0.687652
653.72 0.874868 0.687652
653.852 0.874868 0.687652
653.985 0.874868 0.687652
654.118 0.874868 0.687653
654.251 0.874868 0.687653
654.384 0.874868 0.687653
654.517 0.874868 0.687653
654.65 0.874868 0.687653
654.782 0.874869 0.687653
654.915 0.874869 0.687653
655.048 0.874869 0.687653
655.181 0.874869 0.687653
655.314 0.874869 0.687653
655.447 0.874869 0.687653
655.58 0.874869 0.687653
655.712 0.874869 0.687653
655.845 0.874869 0.687653
655.978 0.874869 0.687653
656.111 0.874869 0.687653
656.244 0.874869 0.687653
656.377 0.874869 0.687653
656.509 0.874869 0.687653
656.642 0.874869 0.687653
656.775 0.874869 0.687653
656.908 0.874869 0.687653
657.041 0.87487 0.687653
657.174 0.87487 0.687653
657.307 0.87487 0.687653
657.439 0.87487 0.687653
657.572 0.87487 0.687653
657.705 0.87487 0.687653
657.838 0.87487 0.687653
657.971 0.87487 0.687653
658.104 0.87487 0.687653
658.237 0.87487 0.687653
658.369 0.87487 0.687653
658.502 0.87487 0.687653
658.635 0.87487 0.687653
658.768 0.87487 0.687653
658.901 0.87487 0.687653
659.034 0.87487 0.687653
659.167 0.87487 0.687653
659.299 0.87487 0.687653
659.432 0.874871 0.687653
659.565 0.874871 0.687653
659.698 0.874871 0.687653
659.831 0.874871 0.687653
659.964 0.874871 0.687653
660.097 0.874871 0.687653
660.229 0.874871 0.687653
660.362 0.874871 0.687653
660.495 0.874871 0.687653
660.628 0.874871 0.687653
660.761 0.874871 0.687653
660.894 0.874871 0.687653
661.027 0.874871 0.687653
661.159 0.874871 0.687653
661.292 0.874871 0.687653
661.425 0.874871 0.687653
661.558 0.874871 0.687653
661.691 0.874872 0.687653
661.824 0.874872 0.687653
661.956 0.874872 0.687654
662.089 0.874872 0.687654
662.222 0.874872 0.687654
662.355 0.874872 0.687654
662.488 0.874872 0.687654
662.621 0.874872 0.687654
662.754 0.874872 0.687654
662.886 0.874872 0.687654
663.019 0.874872 0.687654
663.152 0.874872 0.687654
663.285 0.874872 0.687654
663.418 0.874872 0.687654
663.551 0.874872 0.687654
663.684 0.874872 0.687654
663.816 0.874872 0.687654
663.949 0.874872 0.687654
664.082 0.874873 0.687654
664.215 0.874873 0.687654
664.348 0.874873 0.687654
664.481 0.874873 0.687654
664.614 0.874873 0.687654
664.746 0.874873 0.687654
664.879 0.874873 0.687654
665.012 0.874873 0.687654
665.145 0.874873 0.687654
665.278 0.874873 0.687654
665.411 0.874873 0.687654
665.544 0.874873 0.687654
665.676 0.874873 0.687654
665.809 0.874873 0.687654
665.942 0.874873 0.687654
666.075 0.874873 0.687654
666.208 0.874873 0.687654
666.341 0.874873 0.687654
666.473 0.874874 0.687654
666.606 0.874874 0.687654
666.739 0.874874 0.687654
666.872 0.874874 0.687654
667.005 0.874874 0.687654
667.138 0.874874 0.687654
667.271 0.874874 0.687654
667.403 0.874874 0.687654
667.536 0.874874 0.687654
667.669 0.874874 0.687654
667.802 0.874874 0.687654
667.935 0.874874 0.687654
668.068 0.874874 0.687654
668.201 0.874874 0.687654
668.333 0.874874 0.687654
668.466 0.874874 0.687654
668.599 0.874874 0.687654
668.732 0.874874 0.687654
668.865 0.874875 0.687654
668.998 0.874875 0.687654
669.131 0.874875 0.687654
669.263 0.874875 0.687654
669.396 0.874875 0.687654
669.529 0.874875 0.687654
669.662 0.874875 0.687654
669.795 0.874875 0.687654
669.928 0.874875 0.687654
670.061 0.874875 0.687655
670.193 0.874875 0.687655
670.326 0.874875 0.687655
670.459 0.874875 0.687655
670.592 0.874875 0.687655
670.725 0.874875 0.687655
670.858 0.874875 0.687655
670.99 0.874875 0.687655
671.123 0.874875 0.687655
671.256 0.874876 0.687655
671.389 0.874876 0.687655
671.522 0.874876 0.687655
671.655 0.874876 0.687655
671.788 0.874876 0.687655
671.92 0.874876 0.687655
672.053 0.874876 0.687655
672.186 0.874876 0.687655
672.319 0.874876 0.687655
672.452 0.874876 0.687655
672.585 0.874876 0.687655
672.718 0.874876 0.687655
672.85 0.874876 0.687655
672.983 0.874876 0.687655
673.116 0.874876 0.687655
673.249 0.874876 0.687655
673.382 0.874876 0.687655
673.515 0.874876 0.687655
673.648 0.874876 0.687655
673.78 0.874877 0.687655
673.913 0.874877 0.687655
674.046 0.874877 0.687655
674.179 0.874877 0.687655
674.312 0.874877 0.687655
674.445 0.874877 0.687655
674.578 0.874877 0.687655
674.71 0.874877 0.687655
674.843 0.874877 0.687655
674.976 0.874877 0.687655
675.109 0.874877 0.687655
675.242 0.874877 0.687655
675.375 0.874877 0.687655
675.508 0.874877 0.687655
675.64 0.874877 0.687655
675.773 0.874877 0.687655
675.906 0.874877 0.687655
676.039 0.874877 0.687655
676.172 0.874878 0.687655
676.305 0.874878 0.687655
676.437 0.874878 0.687655
676.57 0.874878 0.687655
676.703 0.874878 0.687655
676.836 0.874878 0.687655
676.969 0.874878 0.687655
677.102 0.874878 0.687655
677.235 0.874878 0.687655
677.367 0.874878 0.687655
677.5 0.874878 0.687655
677.633 0.874878 0.687655
677.766 0.874878 0.687655
677.899 0.874878 0.687655
678.032 0.874878 0.687655
678.165 0.874878 0.687655
678.297 0.874878 0.687655
678.43 0.874878 0.687656
678.563 0.874878 0.687656
678.696 0.874879 0.687656
678.829 0.874879 0.687656
678.962 0.874879 0.687656
679.095 0.874879 0.687656
679.227 0.874879 0.687656
679.36 0.874879 0.687656
679.493 0.874879 0.687656
679.626 0.874879 0.687656
679.759 0.874879 0.687656
679.892 0.874879 0.687656
680.025 0.874879 0.687656
680.157 0.874879 0.687656
680.29 0.874879 0.687656
680.423 0.874879 0.687656
680.556 0.874879 0.687656
680.689 0.874879 0.687656
680.822 0.874879 0.687656
680.954 0.874879 0.687656
681.087 0.87488 0.687656
681.22 0.87488 0.687656
681.353 0.87488 0.687656
681.486 0.87488 0.687656
681.619 0.87488 0.687656
681.752 0.87488 0.687656
681.884 0.87488 0.687656
682.017 0.87488 0.687656
682.15 0.87488 0.687656
682.283 0.87488 0.687656
682.416 0.87488 0.687656
682.549 0.87488 0.687656
682.682 0.87488 0.687656
682.814 0.87488 0.687656
682.947 0.87488 0.687656
683.08 0.87488 0.687656
683.213 0.87488 0.687656
683.346 0.87488 0.687656
683.479 0.87488 0.687656
683.612 0.874881 0.687656
683.744 0.874881 0.687656
683.877 0.874881 0.687656
684.01 0.874881 0.687656
684.143 0.874881 0.687656
684.276 0.874881 0.687656
684.409 0.874881 0.687656
684.542 0.874881 0.687656
684.674 0.874881 0.687656
684.807 0.874881 0.687656
684.94 0.874881 0.687656
685.073 0.874881 0.687656
685.206 0.874881 0.687656
685.339 0.874881 0.687656
685.471 0.874881 0.687656
685.604 0.874881 0.687656
685.737 0.874881 0.687656
685.87 0.874881 0.687656
686.003 0.874881 0.687656
686.136 0.874882 0.687656
686.269 0.874882 0.687656
686.401 0.874882 0.687656
686.534 0.874882 0.687656
686.667 0.874882 0.687656
686.8 0.874882 0.687656
686.933 0.874882 0.687657
687.066 0.874882 0.687657
687.199 0.874882 0.687657
687.331 0.874882 0.687657
687.464 0.874882 0.687657
687.597 0.874882 0.687657
687.73 0.874882 0.687657
687.863 0.874882 0.687657
687.996 0.874882 0.687657
688.129 0.874882 0.687657
688.261 0.874882 0.687657
688.394 0.874882 0.687657
688.527 0.874882 0.687657
688.66 0.874883 0.687657
688.793 0.874883 0.687657
688.926 0.874883 0.687657
689.059 0.874883 0.687657
689.191 0.874883 0.687657
689.324 0.874883 0.687657
689.457 0.874883 0.687657
689.59 0.874883 0.687657
689.723 0.874883 0.687657
689.856 0.874883 0.687657
689.988 0.874883 0.687657
690.121 0.874883 0.687657
690.254 0.874883 0.687657
690.387 0.874883 0.687657
690.52 0.874883 0.687657
690.653 0.874883 0.687657
690.786 0.874883 0.687657
690.918 0.874883 0.687657
691.051 0.874883 0.687657
691.184 0.874883 0.687657
691.317 0.874884 0.687657
691.45 0.874884 0.687657
691.583 0.874884 0.687657
691.716 0.874884 0.687657
691.848 0.874884 0.687657
691.981 0.874884 0.687657
692.114 0.874884 0.687657
692.247 0.874884 0.687657
692.38 0.874884 0.687657
692.513 0.874884 0.687657
692.646 0.874884 0.687657
692.778 0.874884 0.687657
692.911 0.874884 0.687657
693.044 0.874884 0.687657
693.177 0.874884 0.687657
693.31 0.874884 0.687657
693.443 0.874884 0.687657
693.576 0.874884 0.687657
693.708 0.874884 0.687657
693.841 0.874885 0.687657
693.974 0.874885 0.687657
694.107 0.874885 0.687657
694.24 0.874885 0.687657
694.373 0.874885 0.687657
694.506 0.874885 0.687657
694.638 0.874885 0.687657
694.771 0.874885 0.687657
694.904 0.874885 0.687657
695.037 0.874885 0.687657
695.17 0.874885 0.687657
695.303 0.874885 0.687657
695.435 0.874885 0.687657
695.568 0.874885 0.687658
695.701 0.874885 0.687658
695.834 0.874885 0.687658
695.967 0.874885 0.687658
696.1 0.874885 0.687658
696.233 0.874885 0.687658
696.365 0.874886 0.687658
696.498 0.874886 0.687658
696.631 0.874886 0.687658
696.764 0.874886 0.687658
696.897 0.874886 0.687658
697.03 0.874886 0.687658
697.163 0.874886 0.687658
697.295 0.874886 0.687658
697.428 0.874886 0.687658
697.561 0.874886 0.687658
697.694 0.874886 0.687658
697.827 0.874886 0.687658
697.96 0.874886 0.687658
698.093 0.874886 0.687658
698.225 0.874886 0.687658
698.358 0.874886 0.687658
698.491 0.874886 0.687658
698.624 0.874886 0.687658
698.757 0.874886 0.687658
698.89 0.874886 0.687658
699.023 0.874887 0.687658
699.155 0.874887 0.687658
699.288 0.874887 0.687658
699.421 0.874887 0.687658
699.554 0.874887 0.687658
699.687 0.874887 0.687658
699.82 0.874887 0.687658
699.952 0.874887 0.687658
700.085 0.874887 0.687658
700.218 0.874887 0.687658
700.351 0.874887 0.687658
700.484 0.874887 0.687658
700.617 0.874887 0.687658
700.75 0.874887 0.687658
700.882 0.874887 0.687658
701.015 0.874887 0.687658
701.148 0.874887 0.687658
701.281 0.874887 0.687658
701.414 0.874887 0.687658
701.547 0.874887 0.687658
701.68 0.874888 0.687658
701.812 0.874888 0.687658
701.945 0.874888 0.687658
702.078 0.874888 0.687658
702.211 0.874888 0.687658
702.344 0.874888 0.687658
702.477 0.874888 0.687658
702.61 0.874888 0.687658
702.742 0.874888 0.687658
702.875 0.874888 0.687658
703.008 0.874888 0.687658
703.141 0.874888 0.687658
703.274 0.874888 0.687658
703.407 0.874888 0.687658
703.54 0.874888 0.687658
703.672 0.874888 0.687658
703.805 0.874888 0.687658
703.938 0.874888 0.687658
704.071 0.874888 0.687658
704.204 0.874888 0.687658
704.337 0.874889 0.687658
704.469 0.874889 0.687659
704.602 0.874889 0.687659
704.735 0.874889 0.687659
704.868 0.874889 0.687659
705.001 0.874889 0.687659
705.134 0.874889 0.687659
705.267 0.874889 0.687659
705.399 0.874889 0.687659
705.532 0.874889 0.687659
705.665 0.874889 0.687659
705.798 0.874889 0.687659
705.931 0.874889 0.687659
706.064 0.874889 0.687659
706.197 0.874889 0.687659
706.329 0.874889 0.687659
706.462 0.874889 0.687659
706.595 0.874889 0.687659
706.728 0.874889 0.687659
706.861 0.874889 0.687659
706.994 0.87489 0.687659
707.127 0.87489 0.687659
707.259 0.87489 0.687659
707.392 0.87489 0.687659
707.525 0.87489 0.687659
707.658 0.87489 0.687659
707.791 0.87489 0.687659
707.924 0.87489 0.687659
708.057 0.87489 0.687659
708.189 0.87489 0.687659
708.322 0.87489 0.687659
708.455 0.87489 0.687659
708.588 0.87489 0.687659
708.721 0.87489 0.687659
708.854 0.87489 0.687659
708.986 0.87489 0.687659
709.119 0.87489 0.687659
709.252 0.87489 0.687659
709.385 0.87489 0.687659
709.518 0.87489 0.687659
709.651 0.874891 0.687659
709.784 0.874891 0.687659
709.916 0.874891 0.687659
710.049 0.874891 0.687659
710.182 0.874891 0.687659
710.315 0.874891 0.687659
710.448 0.874891 0.687659
710.581 0.874891 0.687659
710.714 0.874891 0.687659
710.846 0.874891 0.687659
710.979 0.874891 0.687659
711.112 0.874891 0.687659
711.245 0.874891 0.687659
711.378 0.874891 0.687659
711.511 0.874891 0.687659
711.644 0.874891 0.687659
711.776 0.874891 0.687659
711.909 0.874891 0.687659
712.042 0.874891 0.687659
712.175 0.874891 0.687659
712.308 0.874891 0.687659
712.441 0.874892 0.687659
712.574 0.874892 0.687659
712.706 0.874892 0.687659
712.839 0.874892 0.687659
712.972 0.874892 0.687659
713.105 0.874892 0.687659
713.238 0.874892 0.687659
713.371 0.874892 0.687659
713.503 0.874892 0.687659
713.636 0.874892 0.68766
713.769 0.874892 0.68766
713.902 0.874892 0.68766
714.035 0.874892 0.68766
714.168 0.874892 0.68766
714.301 0.874892 0.68766
714.433 0.874892 0.68766
714.566 0.874892 0.68766
714.699 0.874892 0.68766
714.832 0.874892 0.68766
714.965 0.874892 0.68766
715.098 0.874892 0.68766
715.231 0.874893 0.68766
715.363 0.874893 0.68766
715.496 0.874893 0.68766
715.629 0.874893 0.68766
715.762 0.874893 0.68766
715.895 0.874893 0.68766
716.028 0.874893 0.68766
716.161 0.874893 0.68766
716.293 0.874893 0.68766
716.426 0.874893 0.68766
716.559 0.874893 0.68766
716.692 0.874893 0.68766
716.825 0.874893 0.68766
716.958 0.874893 0.68766
717.091 0.874893 0.68766
717.223 0.874893 0.68766
717.356 0.874893 0.68766
717.489 0.874893 0.68766
717.622 0.874893 0.68766
717.755 0.874893 0.68766
717.888 0.874894 0.68766
718.02 0.874894 0.68766
718.153 0.874894 0.68766
718.286 0.874894 0.68766
718.419 0.874894 0.68766
718.552 0.874894 0.68766
718.685 0.874894 0.68766
718.818 0.874894 0.68766
718.95 0.874894 0.68766
719.083 0.874894 0.68766
719.216 0.874894 0.68766
719.349 0.874894 0.68766
719.482 0.874894 0.68766
719.615 0.874894 0.68766
719.748 0.874894 0.68766
719.88 0.874894 0.68766
720.013 0.874894 0.68766
720.146 0.874894 0.68766
720.279 0.874894 0.68766
720.412 0.874894 0.68766
720.545 0.874894 0.68766
720.678 0.874895 0.68766
720.81 0.874895 0.68766
720.943 0.874895 0.68766
721.076 0.874895 0.68766
721.209 0.874895 0.68766
721.342 0.874895 0.68766
721.475 0.874895 0.68766
721.608 0.874895 0.68766
721.74 0.874895 0.68766
721.873 0.874895 0.68766
722.006 0.874895 0.68766
722.139 0.874895 0.68766
722.272 0.874895 0.68766
722.405 0.874895 0.68766
722.537 0.874895 0.68766
722.67 0.874895 0.68766
722.803 0.874895 0.68766
722.936 0.874895 0.68766
723.069 0.874895 0.687661
723.202 0.874895 0.687661
723.335 0.874895 0.687661
723.467 0.874896 0.687661
723.6 0.874896 0.687661
723.733 0.874896 0.687661
723.866 0.874896 0.687661
723.999 0.874896 0.687661
724.132 0.874896 0.687661
724.265 0.874896 0.687661
724.397 0.874896 0.687661
724.53 0.874896 0.687661
724.663 0.874896 0.687661
724.796 0.874896 0.687661
724.929 0.874896 0.687661
725.062 0.874896 0.687661
725.195 0.874896 0.687661
725.327 0.874896 0.687661
725.46 0.874896 0.687661
725.593 0.874896 0.687661
725.726 0.874896 0.687661
725.859 0.874896 0.687661
725.992 0.874896 0.687661
726.125 0.874896 0.687661
726.257 0.874896 0.687661
726.39 0.874897 0.687661
726.523 0.874897 0.687661
726.656 0.874897 0.687661
726.789 0.874897 0.687661
726.922 0.874897 0.687661
727.054 0.874897 0.687661
727.187 0.874897 0.687661
727.32 0.874897 0.687661
727.453 0.874897 0.687661
727.586 0.874897 0.687661
727.719 0.874897 0.687661
727.852 0.874897 0.687661
727.984 0.874897 0.687661
728.117 0.874897 0.687661
728.25 0.874897 0.687661
728.383 0.874897 0.687661
728.516 0.874897 0.687661
728.649 0.874897 0.687661
728.782 0.874897 0.687661
728.914 0.874897 0.687661
729.047 0.874897 0.687661
729.18 0.874898 0.687661
729.313 0.874898 0.687661
729.446 0.874898 0.687661
729.579 0.874898 0.687661
729.712 0.874898 0.687661
729.844 0.874898 0.687661
729.977 0.874898 0.687661
730.11 0.874898 0.687661
730.243 0.874898 0.687661
730.376 0.874898 0.687661
730.509 0.874898 0.687661
730.642 0.874898 0.687661
730.774 0.874898 0.687661
730.907 0.874898 0.687661
731.04 0.874898 0.687661
731.173 0.874898 0.687661
731.306 0.874898 0.687661
731.439 0.874898 0.687661
731.571 0.874898 0.687661
731.704 0.874898 0.687661
731.837 0.874898 0.687661
731.97 0.874898 0.687661
732.103 0.874899 0.687661
732.236 0.874899 0.687661
732.369 0.874899 0.687661
732.501 0.874899 0.687661
732.634 0.874899 0.687661
732.767 0.874899 0.687662
732.9 0.874899 0.687662
733.033 0.874899 0.687662
733.166 0.874899 0.687662
733.299 0.874899 0.687662
733.431 0.874899 0.687662
733.564 0.874899 0.687662
733.697 0.874899 0.687662
733.83 0.874899 0.687662
733.963 0.874899 0.687662
734.096 0.874899 0.687662
734.229 0.874899 0.687662
734.361 0.874899 0.687662
734.494 0.874899 0.687662
734.627 0.874899 0.687662
734.76 0.874899 0.687662
734.893 0.8749 0.687662
735.026 0.8749 0.687662
735.159 0.8749 0.687662
735.291 0.8749 0.687662
735.424 0.8749 0.687662
735.557 0.8749 0.687662
735.69 0.8749 0.687662
735.823 0.8749 0.687662
735.956 0.8749 0.687662
736.088 0.8749 0.687662
736.221 0.8749 0.687662
736.354 0.8749 0.687662
736.487 0.8749 0.687662
736.62 0.8749 0.687662
736.753 0.8749 0.687662
736.886 0.8749 0.687662
737.018 0.8749 0.687662
737.151 0.8749 0.687662
737.284 0.8749 0.687662
737.417 0.8749 0.687662
737.55 0.8749 0.687662
737.683 0.8749 0.687662
737.816 0.874901 0.687662
737.948 0.874901 0.687662
738.081 0.874901 0.687662
738.214 0.874901 0.687662
738.347 0.874901 0.687662
738.48 0.874901 0.687662
738.613 0.874901 0.687662
738.746 0.874901 0.687662
738.878 0.874901 0.687662
739.011 0.874901 0.687662
739.144 0.874901 0.687662
739.277 0.874901 0.687662
739.41 0.874901 0.687662
739.543 0.874901 0.687662
739.676 0.874901 0.687662
739.808 0.874901 0.687662
739.941 0.874901 0.687662
740.074 0.874901 0.687662
740.207 0.874901 0.687662
740.34 0.874901 0.687662
740.473 0.874901 0.687662
740.605 0.874901 0.687662
740.738 0.874901 0.687662
740.871 0.874902 0.687662
741.004 0.874902 0.687662
741.137 0.874902 0.687662
741.27 0.874902 0.687662
741.403 0.874902 0.687662
741.535 0.874902 0.687662
741.668 0.874902 0.687662
741.801 0.874902 0.687662
741.934 0.874902 0.687662
742.067 0.874902 0.687662
742.2 0.874902 0.687662
742.333 0.874902 0.687662
742.465 0.874902 0.687662
742.598 0.874902 0.687662
742.731 0.874902 0.687663
742.864 0.874902 0.687663
742.997 0.874902 0.687663
743.13 0.874902 0.687663
743.263 0.874902 0.687663
743.395 0.874902 0.687663
743.528 0.874902 0.687663
743.661 0.874902 0.687663
743.794 0.874903 0.687663
743.927 0.874903 0.687663
744.06 0.874903 0.687663
744.193 0.874903 0.687663
744.325 0.874903 0.687663
744.458 0.874903 0.687663
744.591 0.874903 0.687663
744.724 0.874903 0.687663
744.857 0.874903 0.687663
744.99 0.874903 0.687663
745.122 0.874903 0.687663
745.255 0.874903 0.687663
745.388 0.874903 0.687663
745.521 0.874903 0.687663
745.654 0.874903 0.687663
745.787 0.874903 0.687663
745.92 0.874903 0.687663
746.052 0.874903 0.687663
746.185 0.874903 0.687663
746.318 0.874903 0.687663
746.451 0.874903 0.687663
746.584 0.874903 0.687663
746.717 0.874904 0.687663
746.85 0.874904 0.687663
746.982 0.874904 0.687663
747.115 0.874904 0.687663
747.248 0.874904 0.687663
747.381 0.874904 0.687663
747.514 0.874904 0.687663
747.647 0.874904 0.687663
747.78 0.874904 0.687663
747.912 0.874904 0.687663
748.045 0.874904 0.687663
748.178 0.874904 0.687663
748.311 0.874904 0.687663
748.444 0.874904 0.687663
748.577 0.874904 0.687663
748.709 0.874904 0.687663
748.842 0.874904 0.687663
748.975 0.874904 0.687663
749.108 0.874904 0.687663
749.241 0.874904 0.687663
749.374 0.874904 0.687663
749.507 0.874904 0.687663
749.639 0.874904 0.687663
749.772 0.874905 0.687663
749.905 0.874905 0.687663
750.038 0.874905 0.687663
750.171 0.874905 0.687663
750.304 0.874905 0.687663
750.437 0.874905 0.687663
750.569 0.874905 0.687663
750.702 0.874905 0.687663
750.835 0.874905 0.687663
750.968 0.874905 0.687663
751.101 0.874905 0.687663
751.234 0.874905 0.687663
751.367 0.874905 0.687663
751.499 0.874905 0.687663
751.632 0.874905 0.687663
751.765 0.874905 0.687663
751.898 0.874905 0.687663
752.031 0.874905 0.687663
752.164 0.874905 0.687663
752.297 0.874905 0.687663
752.429 0.874905 0.687663
752.562 0.874905 0.687663
752.695 0.874905 0.687663
752.828 0.874906 0.687664
752.961 0.874906 0.687664
753.094 0.874906 0.687664
753.226 0.874906 0.687664
753.359 0.874906 0.687664
753.492 0.874906 0.687664
753.625 0.874906 0.687664
753.758 0.874906 0.687664
753.891 0.874906 0.687664
754.024 0.874906 0.687664
754.156 0.874906 0.687664
754.289 0.874906 0.687664
754.422 0.874906 0.687664
754.555 0.874906 0.687664
754.688 0.874906 0.687664
754.821 0.874906 0.687664
754.954 0.874906 0.687664
755.086 0.874906 0.687664
755.219 0.874906 0.687664
755.352 0.874906 0.687664
755.485 0.874906 0.687664
755.618 0.874906 0.687664
755.751 0.874906 0.687664
755.884 0.874907 0.687664
756.016 0.874907 0.687664
756.149 0.874907 0.687664
756.282 0.874907 0.687664
756.415 0.874907 0.687664
756.548 0.874907 0.687664
756.681 0.874907 0.687664
756.814 0.874907 0.687664
756.946 0.874907 0.687664
757.079 0.874907 0.687664
757.212 0.874907 0.687664
757.345 0.874907 0.687664
757.478 0.874907 0.687664
757.611 0.874907 0.687664
757.743 0.874907 0.687664
757.876 0.874907 0.687664
758.009 0.874907 0.687664
758.142 0.874907 0.687664
758.275 0.874907 0.687664
758.408 0.874907 0.687664
758.541 0.874907 0.687664
758.673 0.874907 0.687664
758.806 0.874907 0.687664
758.939 0.874908 0.687664
759.072 0.874908 0.687664
759.205 0.874908 0.687664
759.338 0.874908 0.687664
759.471 0.874908 0.687664
759.603 0.874908 0.687664
759.736 0.874908 0.687664
759.869 0.874908 0.687664
760.002 0.874908 0.687664
760.135 0.874908 0.687664
760.268 0.874908 0.687664
760.401 0.874908 0.687664
760.533 0.874908 0.687664
760.666 0.874908 0.687664
760.799 0.874908 0.687664
760.932 0.874908 0.687664
761.065 0.874908 0.687664
761.198 0.874908 0.687664
761.331 0.874908 0.687664
761.463 0.874908 0.687664
761.596 0.874908 0.687664
761.729 0.874908 0.687664
761.862 0.874908 0.687664
761.995 0.874909 0.687664
762.128 0.874909 0.687664
762.26 0.874909 0.687664
762.393 0.874909 0.687664
762.526 0.874909 0.687664
762.659 0.874909 0.687664
762.792 0.874909 0.687664
762.925 0.874909 0.687664
763.058 0.874909 0.687664
763.19 0.874909 0.687664
763.323 0.874909 0.687665
763.456 0.874909 0.687665
763.589 0.874909 0.687665
763.722 0.874909 0.687665
763.855 0.874909 0.687665
763.988 0.874909 0.687665
764.12 0.874909 0.687665
764.253 0.874909 0.687665
764.386 0.874909 0.687665
764.519 0.874909 0.687665
764.652 0.874909 0.687665
764.785 0.874909 0.687665
764.918 0.874909 0.687665
765.05 0.874909 0.687665
765.183 0.87491 0.687665
765.316 0.87491 0.687665
765.449 0.87491 0.687665
765.582 0.87491 0.687665
765.715 0.87491 0.687665
765.848 0.87491 0.687665
765.98 0.87491 0.687665
766.113 0.87491 0.687665
766.246 0.87491 0.687665
766.379 0.87491 0.687665
766.512 0.87491 0.687665
766.645 0.87491 0.687665
766.777 0.87491 0.687665
766.91 0.87491 0.687665
767.043 0.87491 0.687665
767.176 0.87491 0.687665
767.309 0.87491 0.687665
767.442 0.87491 0.687665
767.575 0.87491 0.687665
767.707 0.87491 0.687665
767.84 0.87491 0.687665
767.973 0.87491 0.687665
768.106 0.87491 0.687665
768.239 0.87491 0.687665
768.372 0.874911 0.687665
768.505 0.874911 0.687665
768.637 0.874911 0.687665
768.77 0.874911 0.687665
768.903 0.874911 0.687665
769.036 0.874911 0.687665
769.169 0.874911 0.687665
769.302 0.874911 0.687665
769.435 0.874911 0.687665
769.567 0.874911 0.687665
769.7 0.874911 0.687665
769.833 0.874911 0.687665
769.966 0.874911 0.687665
770.099 0.874911 0.687665
770.232 0.874911 0.687665
770.364 0.874911 0.687665
770.497 0.874911 0.687665
770.63 0.874911 0.687665
770.763 0.874911 0.687665
770.896 0.874911 0.687665
771.029 0.874911 0.687665
771.162 0.874911 0.687665
771.294 0.874911 0.687665
771.427 0.874911 0.687665
771.56 0.874912 0.687665
771.693 0.874912 0.687665
771.826 0.874912 0.687665
771.959 0.874912 0.687665
772.092 0.874912 0.687665
772.224 0.874912 0.687665
772.357 0.874912 0.687665
772.49 0.874912 0.687665
772.623 0.874912 0.687665
772.756 0.874912 0.687665
772.889 0.874912 0.687665
773.022 0.874912 0.687665
773.154 0.874912 0.687665
773.287 0.874912 0.687665
773.42 0.874912 0.687665
773.553 0.874912 0.687665
773.686 0.874912 0.687665
773.819 0.874912 0.687665
773.952 0.874912 0.687665
774.084 0.874912 0.687666
774.217 0.874912 0.687666
774.35 0.874912 0.687666
774.483 0.874912 0.687666
774.616 0.874912 0.687666
774.749 0.874913 0.687666
774.881 0.874913 0.687666
775.014 0.874913 0.687666
775.147 0.874913 0.687666
775.28 0.874913 0.687666
775.413 0.874913 0.687666
775.546 0.874913 0.687666
775.679 0.874913 0.687666
775.811 0.874913 0.687666
775.944 0.874913 0.687666
776.077 0.874913 0.687666
776.21 0.874913 0.687666
776.343 0.874913 0.687666
776.476 0.874913 0.687666
776.609 0.874913 0.687666
776.741 0.874913 0.687666
776.874 0.874913 0.687666
777.007 0.874913 0.687666
777.14 0.874913 0.687666
777.273 0.874913 0.687666
777.406 0.874913 0.687666
777.539 0.874913 0.687666
777.671 0.874913 0.687666
777.804 0.874913 0.687666
777.937 0.874914 0.687666
778.07 0.874914 0.687666
778.203 0.874914 0.687666
778.336 0.874914 0.687666
778.469 0.874914 0.687666
778.601 0.874914 0.687666
778.734 0.874914 0.687666
778.867 0.874914 0.687666
779 0.874914 0.687666
779.133 0.874914 0.687666
779.266 0.874914 0.687666
779.398 0.874914 0.687666
779.531 0.874914 0.687666
779.664 0.874914 0.687666
779.797 0.874914 0.687666
779.93 0.874914 0.687666
780.063 0.874914 0.687666
780.196 0.874914 0.687666
780.328 0.874914 0.687666
780.461 0.874914 0.687666
780.594 0.874914 0.687666
780.727 0.874914 0.687666
780.86 0.874914 0.687666
780.993 0.874914 0.687666
781.126 0.874914 0.687666
781.258 0.874915 0.687666
781.391 0.874915 0.687666
781.524 0.874915 0.687666
781.657 0.874915 0.687666
781.79 0.874915 0.687666
781.923 0.874915 0.687666
782.056 0.874915 0.687666
782.188 0.874915 0.687666
782.321 0.874915 0.687666
782.454 0.874915 0.687666
782.587 0.874915 0.687666
782.72 0.874915 0.687666
782.853 0.874915 0.687666
782.985 0.874915 0.687666
783.118 0.874915 0.687666
783.251 0.874915 0.687666
783.384 0.874915 0.687666
783.517 0.874915 0.687666
783.65 0.874915 0.687666
783.783 0.874915 0.687666
783.915 0.874915 0.687666
784.048 0.874915 0.687666
784.181 0.874915 0.687666
784.314 0.874915 0.687666
784.447 0.874915 0.687666
784.58 0.874916 0.687666
784.713 0.874916 0.687666
784.845 0.874916 0.687666
784.978 0.874916 0.687666
785.111 0.874916 0.687666
785.244 0.874916 0.687667
785.377 0.874916 0.687667
785.51 0.874916 0.687667
785.643 0.874916 0.687667
785.775 0.874916 0.687667
785.908 0.874916 0.687667
786.041 0.874916 0.687667
786.174 0.874916 0.687667
786.307 0.874916 0.687667
786.44 0.874916 0.687667
786.573 0.874916 0.687667
786.705 0.874916 0.687667
786.838 0.874916 0.687667
786.971 0.874916 0.687667
787.104 0.874916 0.687667
787.237 0.874916 0.687667
787.37 0.874916 0.687667
787.502 0.874916 0.687667
787.635 0.874916 0.687667
787.768 0.874916 0.687667
787.901 0.874917 0.687667
788.034 0.874917 0.687667
788.167 0.874917 0.687667
788.3 0.874917 0.687667
788.432 0.874917 0.687667
788.565 0.874917 0.687667
788.698 0.874917 0.687667
788.831 0.874917 0.687667
788.964 0.874917 0.687667
789.097 0.874917 0.687667
789.23 0.874917 0.687667
789.362 0.874917 0.687667
789.495 0.874917 0.687667
789.628 0.874917 0.687667
789.761 0.874917 0.687667
789.894 0.874917 0.687667
790.027 0.874917 0.687667
790.16 0.874917 0.687667
790.292 0.874917 0.687667
790.425 0.874917 0.687667
790.558 0.874917 0.687667
790.691 0.874917 0.687667
790.824 0.874917 0.687667
790.957 0.874917 0.687667
791.09 0.874917 0.687667
791.222 0.874918 0.687667
791.355 0.874918 0.687667
791.488 0.874918 0.687667
791.621 0.874918 0.687667
791.754 0.874918 0.687667
791.887 0.874918 0.687667
792.019 0.874918 0.687667
792.152 0.874918 0.687667
792.285 0.874918 0.687667
792.418 0.874918 0.687667
792.551 0.874918 0.687667
792.684 0.874918 0.687667
792.817 0.874918 0.687667
792.949 0.874918 0.687667
793.082 0.874918 0.687667
793.215 0.874918 0.687667
793.348 0.874918 0.687667
793.481 0.874918 0.687667
793.614 0.874918 0.687667
793.747 0.874918 0.687667
793.879 0.874918 0.687667
794.012 0.874918 0.687667
794.145 0.874918 0.687667
794.278 0.874918 0.687667
794.411 0.874918 0.687667
794.544 0.874919 0.687667
794.677 0.874919 0.687667
794.809 0.874919 0.687667
794.942 0.874919 0.687667
795.075 0.874919 0.687667
795.208 0.874919 0.687667
795.341 0.874919 0.687667
795.474 0.874919 0.687667
795.606 0.874919 0.687667
795.739 0.874919 0.687667
795.872 0.874919 0.687667
796.005 0.874919 0.687667
796.138 0.874919 0.687667
796.271 0.874919 0.687667
796.404 0.874919 0.687667
796.536 0.874919 0.687667
796.669 0.874919 0.687668
796.802 0.874919 0.687668
796.935 0.874919 0.687668
797.068 0.874919 0.687668
797.201 0.874919 0.687668
797.334 0.874919 0.687668
797.466 0.874919 0.687668
797.599 0.874919 0.687668
797.732 0.874919 0.687668
797.865 0.874919 0.687668
797.998 0.87492 0.687668
798.131 0.87492 0.687668
798.264 0.87492 0.687668
798.396 0.87492 0.687668
798.529 0.87492 0.687668
798.662 0.87492 0.687668
798.795 0.87492 0.687668
798.928 0.87492 0.687668
799.061 0.87492 0.687668
799.194 0.87492 0.687668
799.326 0.87492 0.687668
799.459 0.87492 0.687668
799.592 0.87492 0.687668
799.725 0.87492 0.687668
799.858 0.87492 0.687668
799.991 0.87492 0.687668
800.123 0.87492 0.687668
800.256 0.87492 0.687668
800.389 0.87492 0.687668
800.522 0.87492 0.687668
800.655 0.87492 0.687668
800.788 0.87492 0.687668
800.921 0.87492 0.687668
801.053 0.87492 0.687668
801.186 0.87492 0.687668
801.319 0.87492 0.687668
801.452 0.874921 0.687668
801.585 0.874921 0.687668
801.718 0.874921 0.687668
801.851 0.874921 0.687668
801.983 0.874921 0.687668
802.116 0.874921 0.687668
802.249 0.874921 0.687668
802.382 0.874921 0.687668
802.515 0.874921 0.687668
802.648 0.874921 0.687668
802.781 0.874921 0.687668
802.913 0.874921 0.687668
803.046 0.874921 0.687668
803.179 0.874921 0.687668
803.312 0.874921 0.687668
803.445 0.874921 0.687668
803.578 0.874921 0.687668
803.711 0.874921 0.687668
803.843 0.874921 0.687668
803.976 0.874921 0.687668
804.109 0.874921 0.687668
804.242 0.874921 0.687668
804.375 0.874921 0.687668
804.508 0.874921 0.687668
804.64 0.874921 0.687668
804.773 0.874921 0.687668
804.906 0.874922 0.687668
805.039 0.874922 0.687668
805.172 0.874922 0.687668
805.305 0.874922 0.687668
805.438 0.874922 0.687668
805.57 0.874922 0.687668
805.703 0.874922 0.687668
805.836 0.874922 0.687668
805.969 0.874922 0.687668
806.102 0.874922 0.687668
806.235 0.874922 0.687668
806.368 0.874922 0.687668
806.5 0.874922 0.687668
806.633 0.874922 0.687668
806.766 0.874922 0.687668
806.899 0.874922 0.687668
807.032 0.874922 0.687668
807.165 0.874922 0.687668
807.298 0.874922 0.687668
807.43 0.874922 0.687668
807.563 0.874922 0.687668
807.696 0.874922 0.687668
807.829 0.874922 0.687668
807.962 0.874922 0.687668
808.095 0.874922 0.687668
808.227 0.874922 0.687668
808.36 0.874923 0.687669
808.493 0.874923 0.687669
808.626 0.874923 0.687669
808.759 0.874923 0.687669
808.892 0.874923 0.687669
809.025 0.874923 0.687669
809.157 0.874923 0.687669
809.29 0.874923 0.687669
809.423 0.874923 0.687669
809.556 0.874923 0.687669
809.689 0.874923 0.687669
809.822 0.874923 0.687669
809.955 0.874923 0.687669
810.087 0.874923 0.687669
810.22 0.874923 0.687669
810.353 0.874923 0.687669
810.486 0.874923 0.687669
810.619 0.874923 0.687669
810.752 0.874923 0.687669
810.885 0.874923 0.687669
811.017 0.874923 0.687669
811.15 0.874923 0.687669
811.283 0.874923 0.687669
811.416 0.874923 0.687669
811.549 0.874923 0.687669
811.682 0.874923 0.687669
811.815 0.874923 0.687669
811.947 0.874924 0.687669
812.08 0.874924 0.687669
812.213 0.874924 0.687669
812.346 0.874924 0.687669
812.479 0.874924 0.687669
812.612 0.874924 0.687669
812.744 0.874924 0.687669
812.877 0.874924 0.687669
813.01 0.874924 0.687669
813.143 0.874924 0.687669
813.276 0.874924 0.687669
813.409 0.874924 0.687669
813.542 0.874924 0.687669
813.674 0.874924 0.687669
813.807 0.874924 0.687669
813.94 0.874924 0.687669
814.073 0.874924 0.687669
814.206 0.874924 0.687669
814.339 0.874924 0.687669
814.472 0.874924 0.687669
814.604 0.874924 0.687669
814.737 0.874924 0.687669
814.87 0.874924 0.687669
815.003 0.874924 0.687669
815.136 0.874924 0.687669
815.269 0.874924 0.687669
815.402 0.874924 0.687669
815.534 0.874925 0.687669
815.667 0.874925 0.687669
815.8 0.874925 0.687669
815.933 0.874925 0.687669
816.066 0.874925 0.687669
816.199 0.874925 0.687669
816.331 0.874925 0.687669
816.464 0.874925 0.687669
816.597 0.874925 0.687669
816.73 0.874925 0.687669
816.863 0.874925 0.687669
816.996 0.874925 0.687669
817.129 0.874925 0.687669
817.261 0.874925 0.687669
817.394 0.874925 0.687669
817.527 0.874925 0.687669
817.66 0.874925 0.687669
817.793 0.874925 0.687669
817.926 0.874925 0.687669
818.059 0.874925 0.687669
818.191 0.874925 0.687669
818.324 0.874925 0.687669
818.457 0.874925 0.687669
818.59 0.874925 0.687669
818.723 0.874925 0.687669
818.856 0.874925 0.687669
818.989 0.874925 0.687669
819.121 0.874926 0.687669
819.254 0.874926 0.687669
819.387 0.874926 0.687669
819.52 0.874926 0.687669
819.653 0.874926 0.687669
819.786 0.874926 0.687669
819.919 0.874926 0.687669
820.051 0.874926 0.687669
820.184 0.874926 0.687669
820.317 0.874926 0.687669
820.45 0.874926 0.68767
820.583 0.874926 0.68767
820.716 0.874926 0.68767
820.848 0.874926 0.68767
820.981 0.874926 0.68767
821.114 0.874926 0.68767
821.247 0.874926 0.68767
821.38 0.874926 0.68767
821.513 0.874926 0.68767
821.646 0.874926 0.68767
821.778 0.874926 0.68767
821.911 0.874926 0.68767
822.044 0.874926 0.68767
822.177 0.874926 0.68767
822.31 0.874926 0.68767
822.443 0.874926 0.68767
822.576 0.874926 0.68767
822.708 0.874927 0.68767
822.841 0.874927 0.68767
822.974 0.874927 0.68767
823.107 0.874927 0.68767
823.24 0.874927 0.68767
823.373 0.874927 0.68767
823.506 0.874927 0.68767
823.638 0.874927 0.68767
823.771 0.874927 0.68767
823.904 0.874927 0.68767
824.037 0.874927 0.68767
824.17 0.874927 0.68767
824.303 0.874927 0.68767
824.435 0.874927 0.68767
824.568 0.874927 0.68767
824.701 0.874927 0.68767
824.834 0.874927 0.68767
824.967 0.874927 0.68767
825.1 0.874927 0.68767
825.233 0.874927 0.68767
825.365 0.874927 0.68767
825.498 0.874927 0.68767
825.631 0.874927 0.68767
825.764 0.874927 0.68767
825.897 0.874927 0.68767
826.03 0.874927 0.68767
826.163 0.874927 0.68767
826.295 0.874927 0.68767
826.428 0.874928 0.68767
826.561 0.874928 0.68767
826.694 0.874928 0.68767
826.827 0.874928 0.68767
826.96 0.874928 0.68767
827.093 0.874928 0.68767
827.225 0.874928 0.68767
827.358 0.874928 0.68767
827.491 0.874928 0.68767
827.624 0.874928 0.68767
827.757 0.874928 0.68767
827.89 0.874928 0.68767
828.023 0.874928 0.68767
828.155 0.874928 0.68767
828.288 0.874928 0.68767
828.421 0.874928 0.68767
828.554 0.874928 0.68767
828.687 0.874928 0.68767
828.82 0.874928 0.68767
828.952 0.874928 0.68767
829.085 0.874928 0.68767
829.218 0.874928 0.68767
829.351 0.874928 0.68767
829.484 0.874928 0.68767
829.617 0.874928 0.68767
829.75 0.874928 0.68767
829.882 0.874928 0.68767
830.015 0.874929 0.68767
830.148 0.874929 0.68767
830.281 0.874929 0.68767
830.414 0.874929 0.68767
830.547 0.874929 0.68767
830.68 0.874929 0.68767
830.812 0.874929 0.68767
830.945 0.874929 0.68767
831.078 0.874929 0.68767
831.211 0.874929 0.68767
831.344 0.874929 0.68767
831.477 0.874929 0.68767
831.61 0.874929 0.68767
831.742 0.874929 0.68767
831.875 0.874929 0.68767
832.008 0.874929 0.68767
832.141 0.874929 0.68767
832.274 0.874929 0.68767
832.407 0.874929 0.68767
832.539 0.874929 0.68767
832.672 0.874929 0.68767
832.805 0.874929 0.68767
832.938 0.874929 0.687671
833.071 0.874929 0.687671
833.204 0.874929 0.687671
833.337 0.874929 0.687671
833.469 0.874929 0.687671
833.602 0.874929 0.687671
833.735 0.87493 0.687671
833.868 0.87493 0.687671
834.001 0.87493 0.687671
834.134 0.87493 0.687671
834.267 0.87493 0.687671
834.399 0.87493 0.687671
834.532 0.87493 0.687671
834.665 0.87493 0.687671
834.798 0.87493 0.687671
834.931 0.87493 0.687671
835.064 0.87493 0.687671
835.197 0.87493 0.687671
835.329 0.87493 0.687671
835.462 0.87493 0.687671
835.595 0.87493 0.687671
835.728 0.87493 0.687671
835.861 0.87493 0.687671
835.994 0.87493 0.687671
836.127 0.87493 0.687671
836.259 0.87493 0.687671
836.392 0.87493 0.687671
836.525 0.87493 0.687671
836.658 0.87493 0.687671
836.791 0.87493 0.687671
836.924 0.87493 0.687671
837.056 0.87493 0.687671
837.189 0.87493 0.687671
837.322 0.87493 0.687671
837.455 0.87493 0.687671
837.588 0.874931 0.687671
837.721 0.874931 0.687671
837.854 0.874931 0.687671
837.986 0.874931 0.687671
838.119 0.874931 0.687671
838.252 0.874931 0.687671
838.385 0.874931 0.687671
838.518 0.874931 0.687671
838.651 0.874931 0.687671
838.784 0.874931 0.687671
838.916 0.874931 0.687671
839.049 0.874931 0.687671
839.182 0.874931 0.687671
839.315 0.874931 0.687671
839.448 0.874931 0.687671
839.581 0.874931 0.687671
839.714 0.874931 0.687671
839.846 0.874931 0.687671
839.979 0.874931 0.687671
840.112 0.874931 0.687671
840.245 0.874931 0.687671
840.378 0.874931 0.687671
840.511 0.874931 0.687671
840.643 0.874931 0.687671
840.776 0.874931 0.687671
840.909 0.874931 0.687671
841.042 0.874931 0.687671
841.175 0.874931 0.687671
841.308 0.874932 0.687671
841.441 0.874932 0.687671
841.573 0.874932 0.687671
841.706 0.874932 0.687671
841.839 0.874932 0.687671
841.972 0.874932 0.687671
842.105 0.874932 0.687671
842.238 0.874932 0.687671
842.371 0.874932 0.687671
842.503 0.874932 0.687671
842.636 0.874932 0.687671
842.769 0.874932 0.687671
842.902 0.874932 0.687671
843.035 0.874932 0.687671
843.168 0.874932 0.687671
843.301 0.874932 0.687671
843.433 0.874932 0.687671
843.566 0.874932 0.687671
843.699 0.874932 0.687671
843.832 0.874932 0.687671
843.965 0.874932 0.687671
844.098 0.874932 0.687671
844.231 0.874932 0.687671
844.363 0.874932 0.687671
844.496 0.874932 0.687671
844.629 0.874932 0.687671
844.762 0.874932 0.687671
844.895 0.874932 0.687671
845.028 0.874932 0.687671
845.16 0.874933 0.687671
845.293 0.874933 0.687671
845.426 0.874933 0.687671
845.559 0.874933 0.687671
845.692 0.874933 0.687672
845.825 0.874933 0.687672
845.958 0.874933 0.687672
846.09 0.874933 0.687672
846.223 0.874933 0.687672
846.356 0.874933 0.687672
846.489 0.874933 0.687672
846.622 0.874933 0.687672
846.755 0.874933 0.687672
846.888 0.874933 0.687672
847.02 0.874933 0.687672
847.153 0.874933 0.687672
847.286 0.874933 0.687672
847.419 0.874933 0.687672
847.552 0.874933 0.687672
847.685 0.874933 0.687672
847.818 0.874933 0.687672
847.95 0.874933 0.687672
848.083 0.874933 0.687672
848.216 0.874933 0.687672
848.349 0.874933 0.687672
848.482 0.874933 0.687672
848.615 0.874933 0.687672
848.747 0.874933 0.687672
848.88 0.874933 0.687672
849.013 0.874934 0.687672
849.146 0.874934 0.687672
849.279 0.874934 0.687672
849.412 0.874934 0.687672
849.545 0.874934 0.687672
849.677 0.874934 0.687672
849.81 0.874934 0.687672
849.943 0.874934 0.687672
850.076 0.874934 0.687672
850.209 0.874934 0.687672
850.342 0.874934 0.687672
850.475 0.874934 0.687672
850.607 0.874934 0.687672
850.74 0.874934 0.687672
850.873 0.874934 0.687672
851.006 0.874934 0.687672
851.139 0.874934 0.687672
851.272 0.874934 0.687672
851.405 0.874934 0.687672
851.537 0.874934 0.687672
851.67 0.874934 0.687672
851.803 0.874934 0.687672
851.936 0.874934 0.687672
852.069 0.874934 0.687672
852.202 0.874934 0.687672
852.334 0.874934 0.687672
852.467 0.874934 0.687672
852.6 0.874934 0.687672
852.733 0.874934 0.687672
852.866 0.874935 0.687672
852.999 0.874935 0.687672
853.132 0.874935 0.687672
853.264 0.874935 0.687672
853.397 0.874935 0.687672
853.53 0.874935 0.687672
853.663 0.874935 0.687672
853.796 0.874935 0.687672
853.929 0.874935 0.687672
854.062 0.874935 0.687672
854.194 0.874935 0.687672
854.327 0.874935 0.687672
854.46 0.874935 0.687672
854.593 0.874935 0.687672
854.726 0.874935 0.687672
854.859 0.874935 0.687672
854.992 0.874935 0.687672
855.124 0.874935 0.687672
855.257 0.874935 0.687672
855.39 0.874935 0.687672
855.523 0.874935 0.687672
855.656 0.874935 0.687672
855.789 0.874935 0.687672
855.922 0.874935 0.687672
856.054 0.874935 0.687672
856.187 0.874935 0.687672
856.32 0.874935 0.687672
856.453 0.874935 0.687672
856.586 0.874935 0.687672
856.719 0.874935 0.687672
856.851 0.874936 0.687672
856.984 0.874936 0.687672
857.117 0.874936 0.687672
857.25 0.874936 0.687672
857.383 0.874936 0.687672
857.516 0.874936 0.687672
857.649 0.874936 0.687672
857.781 0.874936 0.687672
857.914 0.874936 0.687672
858.047 0.874936 0.687672
858.18 0.874936 0.687672
858.313 0.874936 0.687672
858.446 0.874936 0.687672
858.579 0.874936 0.687672
858.711 0.874936 0.687672
858.844 0.874936 0.687672
858.977 0.874936 0.687673
859.11 0.874936 0.687673
859.243 0.874936 0.687673
859.376 0.874936 0.687673
859.509 0.874936 0.687673
859.641 0.874936 0.687673
859.774 0.874936 0.687673
859.907 0.874936 0.687673
860.04 0.874936 0.687673
860.173 0.874936 0.687673
860.306 0.874936 0.687673
860.438 0.874936 0.687673
860.571 0.874936 0.687673
860.704 0.874936 0.687673
860.837 0.874937 0.687673
860.97 0.874937 0.687673
861.103 0.874937 0.687673
861.236 0.874937 0.687673
861.368 0.874937 0.687673
861.501 0.874937 0.687673
861.634 0.874937 0.687673
861.767 0.874937 0.687673
861.9 0.874937 0.687673
862.033 0.874937 0.687673
862.166 0.874937 0.687673
862.298 0.874937 0.687673
862.431 0.874937 0.687673
862.564 0.874937 0.687673
862.697 0.874937 0.687673
862.83 0.874937 0.687673
862.963 0.874937 0.687673
863.096 0.874937 0.687673
863.228 0.874937 0.687673
863.361 0.874937 0.687673
863.494 0.874937 0.687673
863.627 0.874937 0.687673
863.76 0.874937 0.687673
863.893 0.874937 0.687673
864.026 0.874937 0.687673
864.158 0.874937 0.687673
864.291 0.874937 0.687673
864.424 0.874937 0.687673
864.557 0.874937 0.687673
864.69 0.874937 0.687673
864.823 0.874938 0.687673
864.955 0.874938 0.687673
865.088 0.874938 0.687673
865.221 0.874938 0.687673
865.354 0.874938 0.687673
865.487 0.874938 0.687673
865.62 0.874938 0.687673
865.753 0.874938 0.687673
865.885 0.874938 0.687673
866.018 0.874938 0.687673
866.151 0.874938 0.687673
866.284 0.874938 0.687673
866.417 0.874938 0.687673
866.55 0.874938 0.687673
866.683 0.874938 0.687673
866.815 0.874938 0.687673
866.948 0.874938 0.687673
867.081 0.874938 0.687673
867.214 0.874938 0.687673
867.347 0.874938 0.687673
867.48 0.874938 0.687673
867.613 0.874938 0.687673
867.745 0.874938 0.687673
867.878 0.874938 0.687673
868.011 0.874938 0.687673
868.144 0.874938 0.687673
868.277 0.874938 0.687673
868.41 0.874938 0.687673
868.542 0.874938 0.687673
868.675 0.874938 0.687673
868.808 0.874939 0.687673
868.941 0.874939 0.687673
869.074 0.874939 0.687673
869.207 0.874939 0.687673
869.34 0.874939 0.687673
869.472 0.874939 0.687673
869.605 0.874939 0.687673
869.738 0.874939 0.687673
869.871 0.874939 0.687673
870.004 0.874939 0.687673
870.137 0.874939 0.687673
870.27 0.874939 0.687673
870.402 0.874939 0.687673
870.535 0.874939 0.687673
870.668 0.874939 0.687673
870.801 0.874939 0.687673
870.934 0.874939 0.687673
871.067 0.874939 0.687673
871.2 0.874939 0.687673
871.332 0.874939 0.687673
871.465 0.874939 0.687673
871.598 0.874939 0.687673
871.731 0.874939 0.687673
871.864 0.874939 0.687673
871.997 0.874939 0.687673
872.129 0.874939 0.687673
872.262 0.874939 0.687673
872.395 0.874939 0.687673
872.528 0.874939 0.687673
872.661 0.874939 0.687674
872.794 0.874939 0.687674
872.927 0.87494 0.687674
873.059 0.87494 0.687674
873.192 0.87494 0.687674
873.325 0.87494 0.687674
873.458 0.87494 0.687674
873.591 0.87494 0.687674
873.724 0.87494 0.687674
873.857 0.87494 0.687674
873.989 0.87494 0.687674
874.122 0.87494 0.687674
874.255 0.87494 0.687674
874.388 0.87494 0.687674
874.521 0.87494 0.687674
874.654 0.87494 0.687674
874.787 0.87494 0.687674
874.919 0.87494 0.687674
875.052 0.87494 0.687674
875.185 0.87494 0.687674
875.318 0.87494 0.687674
875.451 0.87494 0.687674
875.584 0.87494 0.687674
875.717 0.87494 0.687674
875.849 0.87494 0.687674
875.982 0.87494 0.687674
876.115 0.87494 0.687674
876.248 0.87494 0.687674
876.381 0.87494 0.687674
876.514 0.87494 0.687674
876.646 0.87494 0.687674
876.779 0.87494 0.687674
876.912 0.87494 0.687674
877.045 0.874941 0.687674
877.178 0.874941 0.687674
877.311 0.874941 0.687674
877.444 0.874941 0.687674
877.576 0.874941 0.687674
877.709 0.874941 0.687674
877.842 0.874941 0.687674
877.975 0.874941 0.687674
878.108 0.874941 0.687674
878.241 0.874941 0.687674
878.374 0.874941 0.687674
878.506 0.874941 0.687674
878.639 0.874941 0.687674
878.772 0.874941 0.687674
878.905 0.874941 0.687674
879.038 0.874941 0.687674
879.171 0.874941 0.687674
879.304 0.874941 0.687674
879.436 0.874941 0.687674
879.569 0.874941 0.687674
879.702 0.874941 0.687674
879.835 0.874941 0.687674
879.968 0.874941 0.687674
880.101 0.874941 0.687674
880.233 0.874941 0.687674
880.366 0.874941 0.687674
880.499 0.874941 0.687674
880.632 0.874941 0.687674
880.765 0.874941 0.687674
880.898 0.874941 0.687674
881.031 0.874941 0.687674
881.163 0.874942 0.687674
881.296 0.874942 0.687674
881.429 0.874942 0.687674
881.562 0.874942 0.687674
881.695 0.874942 0.687674
881.828 0.874942 0.687674
881.961 0.874942 0.687674
882.093 0.874942 0.687674
882.226 0.874942 0.687674
882.359 0.874942 0.687674
882.492 0.874942 0.687674
882.625 0.874942 0.687674
882.758 0.874942 0.687674
882.891 0.874942 0.687674
883.023 0.874942 0.687674
883.156 0.874942 0.687674
883.289 0.874942 0.687674
883.422 0.874942 0.687674
883.555 0.874942 0.687674
883.688 0.874942 0.687674
883.82 0.874942 0.687674
883.953 0.874942 0.687674
884.086 0.874942 0.687674
884.219 0.874942 0.687674
884.352 0.874942 0.687674
884.485 0.874942 0.687674
884.618 0.874942 0.687674
884.75 0.874942 0.687674
884.883 0.874942 0.687674
885.016 0.874942 0.687674
885.149 0.874942 0.687674
885.282 0.874942 0.687674
885.415 0.874943 0.687674
885.548 0.874943 0.687674
885.68 0.874943 0.687674
885.813 0.874943 0.687674
885.946 0.874943 0.687674
886.079 0.874943 0.687674
886.212 0.874943 0.687674
886.345 0.874943 0.687674
886.478 0.874943 0.687674
886.61 0.874943 0.687674
886.743 0.874943 0.687675
886.876 0.874943 0.687675
887.009 0.874943 0.687675
887.142 0.874943 0.687675
887.275 0.874943 0.687675
887.408 0.874943 0.687675
887.54 0.874943 0.687675
887.673 0.874943 0.687675
887.806 0.874943 0.687675
887.939 0.874943 0.687675
888.072 0.874943 0.687675
888.205 0.874943 0.687675
888.337 0.874943 0.687675
888.47 0.874943 0.687675
888.603 0.874943 0.687675
888.736 0.874943 0.687675
888.869 0.874943 0.687675
889.002 0.874943 0.687675
889.135 0.874943 0.687675
889.267 0.874943 0.687675
889.4 0.874943 0.687675
889.533 0.874943 0.687675
889.666 0.874944 0.687675
889.799 0.874944 0.687675
889.932 0.874944 0.687675
890.065 0.874944 0.687675
890.197 0.874944 0.687675
890.33 0.874944 0.687675
890.463 0.874944 0.687675
890.596 0.874944 0.687675
890.729 0.874944 0.687675
890.862 0.874944 0.687675
890.995 0.874944 0.687675
891.127 0.874944 0.687675
891.26 0.874944 0.687675
891.393 0.874944 0.687675
891.526 0.874944 0.687675
891.659 0.874944 0.687675
891.792 0.874944 0.687675
891.924 0.874944 0.687675
892.057 0.874944 0.687675
892.19 0.874944 0.687675
892.323 0.874944 0.687675
892.456 0.874944 0.687675
892.589 0.874944 0.687675
892.722 0.874944 0.687675
892.854 0.874944 0.687675
892.987 0.874944 0.687675
893.12 0.874944 0.687675
893.253 0.874944 0.687675
893.386 0.874944 0.687675
893.519 0.874944 0.687675
893.652 0.874944 0.687675
893.784 0.874944 0.687675
893.917 0.874945 0.687675
894.05 0.874945 0.687675
894.183 0.874945 0.687675
894.316 0.874945 0.687675
894.449 0.874945 0.687675
894.582 0.874945 0.687675
894.714 0.874945 0.687675
894.847 0.874945 0.687675
894.98 0.874945 0.687675
895.113 0.874945 0.687675
895.246 0.874945 0.687675
895.379 0.874945 0.687675
895.511 0.874945 0.687675
895.644 0.874945 0.687675
895.777 0.874945 0.687675
895.91 0.874945 0.687675
896.043 0.874945 0.687675
896.176 0.874945 0.687675
896.309 0.874945 0.687675
896.441 0.874945 0.687675
896.574 0.874945 0.687675
896.707 0.874945 0.687675
896.84 0.874945 0.687675
896.973 0.874945 0.687675
897.106 0.874945 0.687675
897.239 0.874945 0.687675
897.371 0.874945 0.687675
897.504 0.874945 0.687675
897.637 0.874945 0.687675
897.77 0.874945 0.687675
897.903 0.874945 0.687675
898.036 0.874945 0.687675
898.169 0.874946 0.687675
898.301 0.874946 0.687675
898.434 0.874946 0.687675
898.567 0.874946 0.687675
898.7 0.874946 0.687675
898.833 0.874946 0.687675
898.966 0.874946 0.687675
899.099 0.874946 0.687675
899.231 0.874946 0.687675
899.364 0.874946 0.687675
899.497 0.874946 0.687675
899.63 0.874946 0.687675
899.763 0.874946 0.687675
899.896 0.874946 0.687675
900.028 0.874946 0.687675
900.161 0.874946 0.687675
900.294 0.874946 0.687675
900.427 0.874946 0.687675
900.56 0.874946 0.687675
900.693 0.874946 0.687675
900.826 0.874946 0.687675
900.958 0.874946 0.687675
901.091 0.874946 0.687675
901.224 0.874946 0.687675
901.357 0.874946 0.687676
901.49 0.874946 0.687676
901.623 0.874946 0.687676
901.756 0.874946 0.687676
901.888 0.874946 0.687676
902.021 0.874946 0.687676
902.154 0.874946 0.687676
902.287 0.874946 0.687676
902.42 0.874946 0.687676
902.553 0.874947 0.687676
902.686 0.874947 0.687676
902.818 0.874947 0.687676
902.951 0.874947 0.687676
903.084 0.874947 0.687676
903.217 0.874947 0.687676
903.35 0.874947 0.687676
903.483 0.874947 0.687676
903.615 0.874947 0.687676
903.748 0.874947 0.687676
903.881 0.874947 0.687676
904.014 0.874947 0.687676
904.147 0.874947 0.687676
904.28 0.874947 0.687676
904.413 0.874947 0.687676
904.545 0.874947 0.687676
904.678 0.874947 0.687676
904.811 0.874947 0.687676
904.944 0.874947 0.687676
905.077 0.874947 0.687676
905.21 0.874947 0.687676
905.343 0.874947 0.687676
905.475 0.874947 0.687676
905.608 0.874947 0.687676
905.741 0.874947 0.687676
905.874 0.874947 0.687676
906.007 0.874947 0.687676
906.14 0.874947 0.687676
906.273 0.874947 0.687676
906.405 0.874947 0.687676
906.538 0.874947 0.687676
906.671 0.874947 0.687676
906.804 0.874947 0.687676
906.937 0.874948 0.687676
907.07 0.874948 0.687676
907.202 0.874948 0.687676
907.335 0.874948 0.687676
907.468 0.874948 0.687676
907.601 0.874948 0.687676
907.734 0.874948 0.687676
907.867 0.874948 0.687676
908 0.874948 0.687676
908.132 0.874948 0.687676
908.265 0.874948 0.687676
908.398 0.874948 0.687676
908.531 0.874948 0.687676
908.664 0.874948 0.687676
908.797 0.874948 0.687676
908.93 0.874948 0.687676
909.062 0.874948 0.687676
909.195 0.874948 0.687676
909.328 0.874948 0.687676
909.461 0.874948 0.687676
909.594 0.874948 0.687676
909.727 0.874948 0.687676
909.86 0.874948 0.687676
909.992 0.874948 0.687676
910.125 0.874948 0.687676
910.258 0.874948 0.687676
910.391 0.874948 0.687676
910.524 0.874948 0.687676
910.657 0.874948 0.687676
910.789 0.874948 0.687676
910.922 0.874948 0.687676
911.055 0.874948 0.687676
911.188 0.874948 0.687676
911.321 0.874948 0.687676
911.454 0.874949 0.687676
911.587 0.874949 0.687676
911.719 0.874949 0.687676
911.852 0.874949 0.687676
911.985 0.874949 0.687676
912.118 0.874949 0.687676
912.251 0.874949 0.687676
912.384 0.874949 0.687676
912.517 0.874949 0.687676
912.649 0.874949 0.687676
912.782 0.874949 0.687676
912.915 0.874949 0.687676
913.048 0.874949 0.687676
913.181 0.874949 0.687676
913.314 0.874949 0.687676
913.447 0.874949 0.687676
913.579 0.874949 0.687676
913.712 0.874949 0.687676
913.845 0.874949 0.687676
913.978 0.874949 0.687676
914.111 0.874949 0.687676
914.244 0.874949 0.687676
914.377 0.874949 0.687676
914.509 0.874949 0.687676
914.642 0.874949 0.687676
914.775 0.874949 0.687676
914.908 0.874949 0.687676
915.041 0.874949 0.687676
915.174 0.874949 0.687676
915.306 0.874949 0.687676
915.439 0.874949 0.687676
915.572 0.874949 0.687676
915.705 0.874949 0.687676
915.838 0.87495 0.687676
915.971 0.87495 0.687676
916.104 0.87495 0.687676
916.236 0.87495 0.687676
916.369 0.87495 0.687677
916.502 0.87495 0.687677
916.635 0.87495 0.687677
916.768 0.87495 0.687677
916.901 0.87495 0.687677
917.034 0.87495 0.687677
917.166 0.87495 0.687677
917.299 0.87495 0.687677
917.432 0.87495 0.687677
917.565 0.87495 0.687677
917.698 0.87495 0.687677
917.831 0.87495 0.687677
917.964 0.87495 0.687677
918.096 0.87495 0.687677
918.229 0.87495 0.687677
918.362 0.87495 0.687677
918.495 0.87495 0.687677
918.628 0.87495 0.687677
918.761 0.87495 0.687677
918.893 0.87495 0.687677
919.026 0.87495 0.687677
919.159 0.87495 0.687677
919.292 0.87495 0.687677
919.425 0.87495 0.687677
919.558 0.87495 0.687677
919.691 0.87495 0.687677
919.823 0.87495 0.687677
919.956 0.87495 0.687677
920.089 0.87495 0.687677
920.222 0.87495 0.687677
920.355 0.87495 0.687677
920.488 0.874951 0.687677
920.621 0.874951 0.687677
920.753 0.874951 0.687677
920.886 0.874951 0.687677
921.019 0.874951 0.687677
921.152 0.874951 0.687677
921.285 0.874951 0.687677
921.418 0.874951 0.687677
921.551 0.874951 0.687677
921.683 0.874951 0.687677
921.816 0.874951 0.687677
921.949 0.874951 0.687677
922.082 0.874951 0.687677
922.215 0.874951 0.687677
922.348 0.874951 0.687677
922.48 0.874951 0.687677
922.613 0.874951 0.687677
922.746 0.874951 0.687677
922.879 0.874951 0.687677
923.012 0.874951 0.687677
923.145 0.874951 0.687677
923.278 0.874951 0.687677
923.41 0.874951 0.687677
923.543 0.874951 0.687677
923.676 0.874951 0.687677
923.809 0.874951 0.687677
923.942 0.874951 0.687677
924.075 0.874951 0.687677
924.208 0.874951 0.687677
924.34 0.874951 0.687677
924.473 0.874951 0.687677
924.606 0.874951 0.687677
924.739 0.874951 0.687677
924.872 0.874951 0.687677
925.005 0.874952 0.687677
925.138 0.874952 0.687677
925.27 0.874952 0.687677
925.403 0.874952 0.687677
925.536 0.874952 0.687677
925.669 0.874952 0.687677
925.802 0.874952 0.687677
925.935 0.874952 0.687677
926.067 0.874952 0.687677
926.2 0.874952 0.687677
926.333 0.874952 0.687677
926.466 0.874952 0.687677
926.599 0.874952 0.687677
926.732 0.874952 0.687677
926.865 0.874952 0.687677
926.997 0.874952 0.687677
927.13 0.874952 0.687677
927.263 0.874952 0.687677
927.396 0.874952 0.687677
927.529 0.874952 0.687677
927.662 0.874952 0.687677
927.795 0.874952 0.687677
927.927 0.874952 0.687677
928.06 0.874952 0.687677
928.193 0.874952 0.687677
928.326 0.874952 0.687677
928.459 0.874952 0.687677
928.592 0.874952 0.687677
928.725 0.874952 0.687677
928.857 0.874952 0.687677
928.99 0.874952 0.687677
929.123 0.874952 0.687677
929.256 0.874952 0.687677
929.389 0.874952 0.687677
929.522 0.874952 0.687677
929.654 0.874953 0.687677
929.787 0.874953 0.687677
929.92 0.874953 0.687677
930.053 0.874953 0.687677
930.186 0.874953 0.687677
930.319 0.874953 0.687677
930.452 0.874953 0.687677
930.584 0.874953 0.687677
930.717 0.874953 0.687677
930.85 0.874953 0.687677
930.983 0.874953 0.687677
931.116 0.874953 0.687677
931.249 0.874953 0.687677
931.382 0.874953 0.687677
931.514 0.874953 0.687677
931.647 0.874953 0.687677
931.78 0.874953 0.687677
931.913 0.874953 0.687678
932.046 0.874953 0.687678
932.179 0.874953 0.687678
932.312 0.874953 0.687678
932.444 0.874953 0.687678
932.577 0.874953 0.687678
932.71 0.874953 0.687678
932.843 0.874953 0.687678
932.976 0.874953 0.687678
933.109 0.874953 0.687678
933.242 0.874953 0.687678
933.374 0.874953 0.687678
933.507 0.874953 0.687678
933.64 0.874953 0.687678
933.773 0.874953 0.687678
933.906 0.874953 0.687678
934.039 0.874953 0.687678
934.171 0.874953 0.687678
934.304 0.874954 0.687678
934.437 0.874954 0.687678
934.57 0.874954 0.687678
934.703 0.874954 0.687678
934.836 0.874954 0.687678
934.969 0.874954 0.687678
935.101 0.874954 0.687678
935.234 0.874954 0.687678
935.367 0.874954 0.687678
935.5 0.874954 0.687678
935.633 0.874954 0.687678
935.766 0.874954 0.687678
935.899 0.874954 0.687678
936.031 0.874954 0.687678
936.164 0.874954 0.687678
936.297 0.874954 0.687678
936.43 0.874954 0.687678
936.563 0.874954 0.687678
936.696 0.874954 0.687678
936.829 0.874954 0.687678
936.961 0.874954 0.687678
937.094 0.874954 0.687678
937.227 0.874954 0.687678
937.36 0.874954 0.687678
937.493 0.874954 0.687678
937.626 0.874954 0.687678
937.758 0.874954 0.687678
937.891 0.874954 0.687678
938.024 0.874954 0.687678
938.157 0.874954 0.687678
938.29 0.874954 0.687678
938.423 0.874954 0.687678
938.556 0.874954 0.687678
938.688 0.874954 0.687678
938.821 0.874954 0.687678
938.954 0.874955 0.687678
939.087 0.874955 0.687678
939.22 0.874955 0.687678
939.353 0.874955 0.687678
939.486 0.874955 0.687678
939.618 0.874955 0.687678
939.751 0.874955 0.687678
939.884 0.874955 0.687678
940.017 0.874955 0.687678
940.15 0.874955 0.687678
940.283 0.874955 0.687678
940.416 0.874955 0.687678
940.548 0.874955 0.687678
940.681 0.874955 0.687678
940.814 0.874955 0.687678
940.947 0.874955 0.687678
941.08 0.874955 0.687678
941.213 0.874955 0.687678
941.345 0.874955 0.687678
941.478 0.874955 0.687678
941.611 0.874955 0.687678
941.744 0.874955 0.687678
941.877 0.874955 0.687678
942.01 0.874955 0.687678
942.143 0.874955 0.687678
942.275 0.874955 0.687678
942.408 0.874955 0.687678
942.541 0.874955 0.687678
942.674 0.874955 0.687678
942.807 0.874955 0.687678
942.94 0.874955 0.687678
943.073 0.874955 0.687678
943.205 0.874955 0.687678
943.338 0.874955 0.687678
943.471 0.874955 0.687678
943.604 0.874955 0.687678
943.737 0.874956 0.687678
943.87 0.874956 0.687678
944.003 0.874956 0.687678
944.135 0.874956 0.687678
944.268 0.874956 0.687678
944.401 0.874956 0.687678
944.534 0.874956 0.687678
944.667 0.874956 0.687678
944.8 0.874956 0.687678
944.932 0.874956 0.687678
945.065 0.874956 0.687678
945.198 0.874956 0.687678
945.331 0.874956 0.687678
945.464 0.874956 0.687678
945.597 0.874956 0.687678
945.73 0.874956 0.687678
945.862 0.874956 0.687678
945.995 0.874956 0.687678
946.128 0.874956 0.687678
946.261 0.874956 0.687678
946.394 0.874956 0.687678
946.527 0.874956 0.687678
946.66 0.874956 0.687678
946.792 0.874956 0.687678
946.925 0.874956 0.687678
947.058 0.874956 0.687678
947.191 0.874956 0.687678
947.324 0.874956 0.687678
947.457 0.874956 0.687678
947.59 0.874956 0.687678
947.722 0.874956 0.687678
947.855 0.874956 0.687678
947.988 0.874956 0.687678
948.121 0.874956 0.687679
948.254 0.874956 0.687679
948.387 0.874956 0.687679
948.519 0.874956 0.687679
948.652 0.874957 0.687679
948.785 0.874957 0.687679
948.918 0.874957 0.687679
949.051 0.874957 0.687679
949.184 0.874957 0.687679
949.317 0.874957 0.687679
949.449 0.874957 0.687679
949.582 0.874957 0.687679
949.715 0.874957 0.687679
949.848 0.874957 0.687679
949.981 0.874957 0.687679
950.114 0.874957 0.687679
950.247 0.874957 0.687679
950.379 0.874957 0.687679
950.512 0.874957 0.687679
950.645 0.874957 0.687679
950.778 0.874957 0.687679
950.911 0.874957 0.687679
951.044 0.874957 0.687679
951.177 0.874957 0.687679
951.309 0.874957 0.687679
951.442 0.874957 0.687679
951.575 0.874957 0.687679
951.708 0.874957 0.687679
951.841 0.874957 0.687679
951.974 0.874957 0.687679
952.106 0.874957 0.687679
952.239 0.874957 0.687679
952.372 0.874957 0.687679
952.505 0.874957 0.687679
952.638 0.874957 0.687679
952.771 0.874957 0.687679
952.904 0.874957 0.687679
953.036 0.874957 0.687679
953.169 0.874957 0.687679
953.302 0.874957 0.687679
953.435 0.874958 0.687679
953.568 0.874958 0.687679
953.701 0.874958 0.687679
953.834 0.874958 0.687679
953.966 0.874958 0.687679
954.099 0.874958 0.687679
954.232 0.874958 0.687679
954.365 0.874958 0.687679
954.498 0.874958 0.687679
954.631 0.874958 0.687679
954.764 0.874958 0.687679
954.896 0.874958 0.687679
955.029 0.874958 0.687679
955.162 0.874958 0.687679
955.295 0.874958 0.687679
955.428 0.874958 0.687679
955.561 0.874958 0.687679
955.694 0.874958 0.687679
955.826 0.874958 0.687679
955.959 0.874958 0.687679
956.092 0.874958 0.687679
956.225 0.874958 0.687679
956.358 0.874958 0.687679
956.491 0.874958 0.687679
956.623 0.874958 0.687679
956.756 0.874958 0.687679
956.889 0.874958 0.687679
957.022 0.874958 0.687679
957.155 0.874958 0.687679
957.288 0.874958 0.687679
957.421 0.874958 0.687679
957.553 0.874958 0.687679
957.686 0.874958 0.687679
957.819 0.874958 0.687679
957.952 0.874958 0.687679
958.085 0.874958 0.687679
958.218 0.874958 0.687679
958.351 0.874959 0.687679
958.483 0.874959 0.687679
958.616 0.874959 0.687679
958.749 0.874959 0.687679
958.882 0.874959 0.687679
959.015 0.874959 0.687679
959.148 0.874959 0.687679
959.281 0.874959 0.687679
959.413 0.874959 0.687679
959.546 0.874959 0.687679
959.679 0.874959 0.687679
959.812 0.874959 0.687679
959.945 0.874959 0.687679
960.078 0.874959 0.687679
960.21 0.874959 0.687679
960.343 0.874959 0.687679
960.476 0.874959 0.687679
960.609 0.874959 0.687679
960.742 0.874959 0.687679
960.875 0.874959 0.687679
961.008 0.874959 0.687679
961.14 0.874959 0.687679
961.273 0.874959 0.687679
961.406 0.874959 0.687679
961.539 0.874959 0.687679
961.672 0.874959 0.687679
961.805 0.874959 0.687679
961.938 0.874959 0.687679
962.07 0.874959 0.687679
962.203 0.874959 0.687679
962.336 0.874959 0.687679
962.469 0.874959 0.687679
962.602 0.874959 0.687679
962.735 0.874959 0.687679
962.868 0.874959 0.687679
963 0.874959 0.687679
963.133 0.874959 0.687679
963.266 0.87496 0.687679
963.399 0.87496 0.687679
963.532 0.87496 0.687679
963.665 0.87496 0.687679
963.797 0.87496 0.687679
963.93 0.87496 0.687679
964.063 0.87496 0.687679
964.196 0.87496 0.687679
964.329 0.87496 0.687679
964.462 0.87496 0.687679
964.595 0.87496 0.687679
964.727 0.87496 0.68768
964.86 0.87496 0.68768
964.993 0.87496 0.68768
965.126 0.87496 0.68768
965.259 0.87496 0.68768
965.392 0.87496 0.68768
965.525 0.87496 0.68768
965.657 0.87496 0.68768
965.79 0.87496 0.68768
965.923 0.87496 0.68768
966.056 0.87496 0.68768
966.189 0.87496 0.68768
966.322 0.87496 0.68768
966.455 0.87496 0.68768
966.587 0.87496 0.68768
966.72 0.87496 0.68768
966.853 0.87496 0.68768
966.986 0.87496 0.68768
967.119 0.87496 0.68768
967.252 0.87496 0.68768
967.384 0.87496 0.68768
967.517 0.87496 0.68768
967.65 0.87496 0.68768
967.783 0.87496 0.68768
967.916 0.87496 0.68768
968.049 0.87496 0.68768
968.182 0.87496 0.68768
968.314 0.874961 0.68768
968.447 0.874961 0.68768
968.58 0.874961 0.68768
968.713 0.874961 0.68768
968.846 0.874961 0.68768
968.979 0.874961 0.68768
969.112 0.874961 0.68768
969.244 0.874961 0.68768
969.377 0.874961 0.68768
969.51 0.874961 0.68768
969.643 0.874961 0.68768
969.776 0.874961 0.68768
969.909 0.874961 0.68768
970.042 0.874961 0.68768
970.174 0.874961 0.68768
970.307 0.874961 0.68768
970.44 0.874961 0.68768
970.573 0.874961 0.68768
970.706 0.874961 0.68768
970.839 0.874961 0.68768
970.971 0.874961 0.68768
971.104 0.874961 0.68768
971.237 0.874961 0.68768
971.37 0.874961 0.68768
971.503 0.874961 0.68768
971.636 0.874961 0.68768
971.769 0.874961 0.68768
971.901 0.874961 0.68768
972.034 0.874961 0.68768
972.167 0.874961 0.68768
972.3 0.874961 0.68768
972.433 0.874961 0.68768
972.566 0.874961 0.68768
972.699 0.874961 0.68768
972.831 0.874961 0.68768
972.964 0.874961 0.68768
973.097 0.874961 0.68768
973.23 0.874961 0.68768
973.363 0.874962 0.68768
973.496 0.874962 0.68768
973.629 0.874962 0.68768
973.761 0.874962 0.68768
973.894 0.874962 0.68768
974.027 0.874962 0.68768
974.16 0.874962 0.68768
974.293 0.874962 0.68768
974.426 0.874962 0.68768
974.558 0.874962 0.68768
974.691 0.874962 0.68768
974.824 0.874962 0.68768
974.957 0.874962 0.68768
975.09 0.874962 0.68768
975.223 0.874962 0.68768
975.356 0.874962 0.68768
975.488 0.874962 0.68768
975.621 0.874962 0.68768
975.754 0.874962 0.68768
975.887 0.874962 0.68768
976.02 0.874962 0.68768
976.153 0.874962 0.68768
976.286 0.874962 0.68768
976.418 0.874962 0.68768
976.551 0.874962 0.68768
976.684 0.874962 0.68768
976.817 0.874962 0.68768
976.95 0.874962 0.68768
977.083 0.874962 0.68768
977.216 0.874962 0.68768
977.348 0.874962 0.68768
977.481 0.874962 0.68768
977.614 0.874962 0.68768
977.747 0.874962 0.68768
977.88 0.874962 0.68768
978.013 0.874962 0.68768
978.145 0.874962 0.68768
978.278 0.874962 0.68768
978.411 0.874962 0.68768
978.544 0.874963 0.68768
978.677 0.874963 0.68768
978.81 0.874963 0.68768
978.943 0.874963 0.68768
979.075 0.874963 0.68768
979.208 0.874963 0.68768
979.341 0.874963 0.68768
979.474 0.874963 0.68768
979.607 0.874963 0.68768
979.74 0.874963 0.68768
979.873 0.874963 0.68768
980.005 0.874963 0.68768
980.138 0.874963 0.68768
980.271 0.874963 0.68768
980.404 0.874963 0.68768
980.537 0.874963 0.68768
980.67 0.874963 0.68768
980.803 0.874963 0.68768
980.935 0.874963 0.68768
981.068 0.874963 0.68768
981.201 0.874963 0.68768
981.334 0.874963 0.68768
981.467 0.874963 0.68768
981.6 0.874963 0.68768
981.732 0.874963 0.68768
981.865 0.874963 0.68768
981.998 0.874963 0.687681
982.131 0.874963 0.687681
982.264 0.874963 0.687681
982.397 0.874963 0.687681
982.53 0.874963 0.687681
982.662 0.874963 0.687681
982.795 0.874963 0.687681
982.928 0.874963 0.687681
983.061 0.874963 0.687681
983.194 0.874963 0.687681
983.327 0.874963 0.687681
983.46 0.874963 0.687681
983.592 0.874963 0.687681
983.725 0.874964 0.687681
983.858 0.874964 0.687681
983.991 0.874964 0.687681
984.124 0.874964 0.687681
984.257 0.874964 0.687681
984.39 0.874964 0.687681
984.522 0.874964 0.687681
984.655 0.874964 0.687681
984.788 0.874964 0.687681
984.921 0.874964 0.687681
985.054 0.874964 0.687681
985.187 0.874964 0.687681
985.319 0.874964 0.687681
985.452 0.874964 0.687681
985.585 0.874964 0.687681
985.718 0.874964 0.687681
985.851 0.874964 0.687681
985.984 0.874964 0.687681
986.117 0.874964 0.687681
986.249 0.874964 0.687681
986.382 0.874964 0.687681
986.515 0.874964 0.687681
986.648 0.874964 0.687681
986.781 0.874964 0.687681
986.914 0.874964 0.687681
987.047 0.874964 0.687681
987.179 0.874964 0.687681
987.312 0.874964 0.687681
987.445 0.874964 0.687681
987.578 0.874964 0.687681
987.711 0.874964 0.687681
987.844 0.874964 0.687681
987.977 0.874964 0.687681
988.109 0.874964 0.687681
988.242 0.874964 0.687681
988.375 0.874964 0.687681
988.508 0.874964 0.687681
988.641 0.874964 0.687681
988.774 0.874964 0.687681
988.906 0.874965 0.687681
989.039 0.874965 0.687681
989.172 0.874965 0.687681
989.305 0.874965 0.687681
989.438 0.874965 0.687681
989.571 0.874965 0.687681
989.704 0.874965 0.687681
989.836 0.874965 0.687681
989.969 0.874965 0.687681
990.102 0.874965 0.687681
990.235 0.874965 0.687681
990.368 0.874965 0.687681
990.501 0.874965 0.687681
990.634 0.874965 0.687681
990.766 0.874965 0.687681
990.899 0.874965 0.687681
991.032 0.874965 0.687681
991.165 0.874965 0.687681
991.298 0.874965 0.687681
991.431 0.874965 0.687681
991.564 0.874965 0.687681
991.696 0.874965 0.687681
991.829 0.874965 0.687681
991.962 0.874965 0.687681
992.095 0.874965 0.687681
992.228 0.874965 0.687681
992.361 0.874965 0.687681
992.493 0.874965 0.687681
992.626 0.874965 0.687681
992.759 0.874965 0.687681
992.892 0.874965 0.687681
993.025 0.874965 0.687681
993.158 0.874965 0.687681
993.291 0.874965 0.687681
993.423 0.874965 0.687681
993.556 0.874965 0.687681
993.689 0.874965 0.687681
993.822 0.874965 0.687681
993.955 0.874965 0.687681
994.088 0.874965 0.687681
994.221 0.874966 0.687681
994.353 0.874966 0.687681
994.486 0.874966 0.687681
994.619 0.874966 0.687681
994.752 0.874966 0.687681
994.885 0.874966 0.687681
995.018 0.874966 0.687681
995.151 0.874966 0.687681
995.283 0.874966 0.687681
995.416 0.874966 0.687681
995.549 0.874966 0.687681
995.682 0.874966 0.687681
995.815 0.874966 0.687681
995.948 0.874966 0.687681
996.081 0.874966 0.687681
996.213 0.874966 0.687681
996.346 0.874966 0.687681
996.479 0.874966 0.687681
996.612 0.874966 0.687681
996.745 0.874966 0.687681
996.878 0.874966 0.687681
997.01 0.874966 0.687681
997.143 0.874966 0.687681
997.276 0.874966 0.687681
997.409 0.874966 0.687681
997.542 0.874966 0.687681
997.675 0.874966 0.687681
997.808 0.874966 0.687681
997.94 0.874966 0.687681
998.073 0.874966 0.687681
998.206 0.874966 0.687681
998.339 0.874966 0.687681
998.472 0.874966 0.687681
998.605 0.874966 0.687681
998.738 0.874966 0.687681
998.87 0.874966 0.687681
999.003 0.874966 0.687681
999.136 0.874966 0.687681
999.269 0.874966 0.687681
999.402 0.874966 0.687681
999.535 0.874967 0.687681
999.668 0.874967 0.687681
999.8 0.874967 0.687681
999.933 0.874967 0.687682
1000.07 0.874967 0.687682
1000.2 0.874967 0.687682
1000.33 0.874967 0.687682
1000.46 0.874967 0.687682
1000.6 0.874967 0.687682
1000.73 0.874967 0.687682
1000.86 0.874967 0.687682
1001 0.874967 0.687682
1001.13 0.874967 0.687682
1001.26 0.874967 0.687682
1001.39 0.874967 0.687682
1001.53 0.874967 0.687682
1001.66 0.874967 0.687682
1001.79 0.874967 0.687682
1001.93 0.874967 0.687682
1002.06 0.874967 0.687682
1002.19 0.874967 0.687682
1002.32 0.874967 0.687682
1002.46 0.874967 0.687682
1002.59 0.874967 0.687682
1002.72 0.874967 0.687682
1002.86 0.874967 0.687682
1002.99 0.874967 0.687682
1003.12 0.874967 0.687682
1003.25 0.874967 0.687682
1003.39 0.874967 0.687682
1003.52 0.874967 0.687682
1003.65 0.874967 0.687682
1003.79 0.874967 0.687682
1003.92 0.874967 0.687682
1004.05 0.874967 0.687682
1004.18 0.874967 0.687682
1004.32 0.874967 0.687682
1004.45 0.874967 0.687682
1004.58 0.874967 0.687682
1004.72 0.874967 0.687682
1004.85 0.874967 0.687682
1004.98 0.874968 0.687682
1005.11 0.874968 0.687682
1005.25 0.874968 0.687682
1005.38 0.874968 0.687682
1005.51 0.874968 0.687682
1005.65 0.874968 0.687682
1005.78 0.874968 0.687682
1005.91 0.874968 0.687682
1006.04 0.874968 0.687682
1006.18 0.874968 0.687682
1006.31 0.874968 0.687682
1006.44 0.874968 0.687682
1006.58 0.874968 0.687682
1006.71 0.874968 0.687682
1006.84 0.874968 0.687682
1006.97 0.874968 0.687682
1007.11 0.874968 0.687682
1007.24 0.874968 0.687682
1007.37 0.874968 0.687682
1007.51 0.874968 0.687682
1007.64 0.874968 0.687682
1007.77 0.874968 0.687682
1007.9 0.874968 0.687682
1008.04 0.874968 0.687682
1008.17 0.874968 0.687682
1008.3 0.874968 0.687682
1008.44 0.874968 0.687682
1008.57 0.874968 0.687682
1008.7 0.874968 0.687682
1008.83 0.874968 0.687682
1008.97 0.874968 0.687682
1009.1 0.874968 0.687682
1009.23 0.874968 0.687682
1009.37 0.874968 0.687682
1009.5 0.874968 0.687682
1009.63 0.874968 0.687682
1009.76 0.874968 0.687682
1009.9 0.874968 0.687682
1010.03 0.874968 0.687682
1010.16 0.874968 0.687682
1010.3 0.874968 0.687682
1010.43 0.874969 0.687682
1010.56 0.874969 0.687682
1010.69 0.874969 0.687682
1010.83 0.874969 0.687682
1010.96 0.874969 0.687682
1011.09 0.874969 0.687682
1011.23 0.874969 0.687682
1011.36 0.874969 0.687682
1011.49 0.874969 0.687682
1011.62 0.874969 0.687682
1011.76 0.874969 0.687682
1011.89 0.874969 0.687682
1012.02 0.874969 0.687682
1012.16 0.874969 0.687682
1012.29 0.874969 0.687682
1012.42 0.874969 0.687682
1012.55 0.874969 0.687682
1012.69 0.874969 0.687682
1012.82 0.874969 0.687682
1012.95 0.874969 0.687682
1013.09 0.874969 0.687682
1013.22 0.874969 0.687682
1013.35 0.874969 0.687682
1013.48 0.874969 0.687682
1013.62 0.874969 0.687682
1013.75 0.874969 0.687682
1013.88 0.874969 0.687682
1014.02 0.874969 0.687682
1014.15 0.874969 0.687682
1014.28 0.874969 0.687682
1014.41 0.874969 0.687682
1014.55 0.874969 0.687682
1014.68 0.874969 0.687682
1014.81 0.874969 0.687682
1014.95 0.874969 0.687682
1015.08 0.874969 0.687682
1015.21 0.874969 0.687682
1015.34 0.874969 0.687682
1015.48 0.874969 0.687682
1015.61 0.874969 0.687682
1015.74 0.874969 0.687682
1015.88 0.874969 0.687682
1016.01 0.87497 0.687682
1016.14 0.87497 0.687682
1016.27 0.87497 0.687682
1016.41 0.87497 0.687682
1016.54 0.87497 0.687682
1016.67 0.87497 0.687682
1016.81 0.87497 0.687682
1016.94 0.87497 0.687682
1017.07 0.87497 0.687682
1017.2 0.87497 0.687682
1017.34 0.87497 0.687682
1017.47 0.87497 0.687682
1017.6 0.87497 0.687682
1017.74 0.87497 0.687682
1017.87 0.87497 0.687682
1018 0.87497 0.687682
1018.13 0.87497 0.687682
1018.27 0.87497 0.687682
1018.4 0.87497 0.687682
1018.53 0.87497 0.687683
1018.67 0.87497 0.687683
1018.8 0.87497 0.687683
1018.93 0.87497 0.687683
1019.06 0.87497 0.687683
1019.2 0.87497 0.687683
1019.33 0.87497 0.687683
1019.46 0.87497 0.687683
1019.6 0.87497 0.687683
1019.73 0.87497 0.687683
1019.86 0.87497 0.687683
1019.99 0.87497 0.687683
1020.13 0.87497 0.687683
1020.26 0.87497 0.687683
1020.39 0.87497 0.687683
1020.53 0.87497 0.687683
1020.66 0.87497 0.687683
1020.79 0.87497 0.687683
1020.92 0.87497 0.687683
1021.06 0.87497 0.687683
1021.19 0.87497 0.687683
1021.32 0.87497 0.687683
1021.46 0.87497 0.687683
1021.59 0.874971 0.687683
1021.72 0.874971 0.687683
1021.85 0.874971 0.687683
1021.99 0.874971 0.687683
1022.12 0.874971 0.687683
1022.25 0.874971 0.687683
1022.39 0.874971 0.687683
1022.52 0.874971 0.687683
1022.65 0.874971 0.687683
1022.78 0.874971 0.687683
1022.92 0.874971 0.687683
1023.05 0.874971 0.687683
1023.18 0.874971 0.687683
1023.32 0.874971 0.687683
1023.45 0.874971 0.687683
1023.58 0.874971 0.687683
1023.71 0.874971 0.687683
1023.85 0.874971 0.687683
1023.98 0.874971 0.687683
1024.11 0.874971 0.687683
1024.25 0.874971 0.687683
1024.38 0.874971 0.687683
1024.51 0.874971 0.687683
1024.64 0.874971 0.687683
1024.78 0.874971 0.687683
1024.91 0.874971 0.687683
1025.04 0.874971 0.687683
1025.18 0.874971 0.687683
1025.31 0.874971 0.687683
1025.44 0.874971 0.687683
1025.57 0.874971 0.687683
1025.71 0.874971 0.687683
1025.84 0.874971 0.687683
1025.97 0.874971 0.687683
1026.11 0.874971 0.687683
1026.24 0.874971 0.687683
1026.37 0.874971 0.687683
1026.5 0.874971 0.687683
1026.64 0.874971 0.687683
1026.77 0.874971 0.687683
1026.9 0.874971 0.687683
1027.03 0.874971 0.687683
1027.17 0.874972 0.687683
1027.3 0.874972 0.687683
1027.43 0.874972 0.687683
1027.57 0.874972 0.687683
1027.7 0.874972 0.687683
1027.83 0.874972 0.687683
1027.96 0.874972 0.687683
1028.1 0.874972 0.687683
1028.23 0.874972 0.687683
1028.36 0.874972 0.687683
1028.5 0.874972 0.687683
1028.63 0.874972 0.687683
1028.76 0.874972 0.687683
1028.89 0.874972 0.687683
1029.03 0.874972 0.687683
1029.16 0.874972 0.687683
1029.29 0.874972 0.687683
1029.43 0.874972 0.687683
1029.56 0.874972 0.687683
1029.69 0.874972 0.687683
1029.82 0.874972 0.687683
1029.96 0.874972 0.687683
1030.09 0.874972 0.687683
1030.22 0.874972 0.687683
1030.36 0.874972 0.687683
1030.49 0.874972 0.687683
1030.62 0.874972 0.687683
1030.75 0.874972 0.687683
1030.89 0.874972 0.687683
1031.02 0.874972 0.687683
1031.15 0.874972 0.687683
1031.29 0.874972 0.687683
1031.42 0.874972 0.687683
1031.55 0.874972 0.687683
1031.68 0.874972 0.687683
1031.82 0.874972 0.687683
1031.95 0.874972 0.687683
1032.08 0.874972 0.687683
1032.22 0.874972 0.687683
1032.35 0.874972 0.687683
1032.48 0.874972 0.687683
1032.61 0.874972 0.687683
1032.75 0.874972 0.687683
1032.88 0.874973 0.687683
1033.01 0.874973 0.687683
1033.15 0.874973 0.687683
1033.28 0.874973 0.687683
1033.41 0.874973 0.687683
1033.54 0.874973 0.687683
1033.68 0.874973 0.687683
1033.81 0.874973 0.687683
1033.94 0.874973 0.687683
1034.08 0.874973 0.687683
1034.21 0.874973 0.687683
1034.34 0.874973 0.687683
1034.47 0.874973 0.687683
1034.61 0.874973 0.687683
1034.74 0.874973 0.687683
1034.87 0.874973 0.687683
1035.01 0.874973 0.687683
1035.14 0.874973 0.687683
1035.27 0.874973 0.687683
1035.4 0.874973 0.687683
1035.54 0.874973 0.687683
1035.67 0.874973 0.687683
1035.8 0.874973 0.687683
1035.94 0.874973 0.687683
1036.07 0.874973 0.687683
1036.2 0.874973 0.687683
1036.33 0.874973 0.687683
1036.47 0.874973 0.687683
1036.6 0.874973 0.687683
1036.73 0.874973 0.687683
1036.87 0.874973 0.687683
1037 0.874973 0.687683
1037.13 0.874973 0.687683
1037.26 0.874973 0.687683
1037.4 0.874973 0.687683
1037.53 0.874973 0.687683
1037.66 0.874973 0.687683
1037.8 0.874973 0.687684
1037.93 0.874973 0.687684
1038.06 0.874973 0.687684
1038.19 0.874973 0.687684
1038.33 0.874973 0.687684
1038.46 0.874973 0.687684
1038.59 0.874974 0.687684
1038.73 0.874974 0.687684
1038.86 0.874974 0.687684
1038.99 0.874974 0.687684
1039.12 0.874974 0.687684
1039.26 0.874974 0.687684
1039.39 0.874974 0.687684
1039.52 0.874974 0.687684
1039.66 0.874974 0.687684
1039.79 0.874974 0.687684
1039.92 0.874974 0.687684
1040.05 0.874974 0.687684
1040.19 0.874974 0.687684
1040.32 0.874974 0.687684
1040.45 0.874974 0.687684
1040.59 0.874974 0.687684
1040.72 0.874974 0.687684
1040.85 0.874974 0.687684
1040.98 0.874974 0.687684
1041.12 0.874974 0.687684
1041.25 0.874974 0.687684
1041.38 0.874974 0.687684
1041.52 0.874974 0.687684
1041.65 0.874974 0.687684
1041.78 0.874974 0.687684
1041.91 0.874974 0.687684
1042.05 0.874974 0.687684
1042.18 0.874974 0.687684
1042.31 0.874974 0.687684
1042.45 0.874974 0.687684
1042.58 0.874974 0.687684
1042.71 0.874974 0.687684
1042.84 0.874974 0.687684
1042.98 0.874974 0.687684
1043.11 0.874974 0.687684
1043.24 0.874974 0.687684
1043.38 0.874974 0.687684
1043.51 0.874974 0.687684
1043.64 0.874974 0.687684
1043.77 0.874974 0.687684
1043.91 0.874974 0.687684
1044.04 0.874974 0.687684
1044.17 0.874974 0.687684
1044.31 0.874974 0.687684
1044.44 0.874975 0.687684
1044.57 0.874975 0.687684
1044.7 0.874975 0.687684
1044.84 0.874975 0.687684
1044.97 0.874975 0.687684
1045.1 0.874975 0.687684
1045.24 0.874975 0.687684
1045.37 0.874975 0.687684
1045.5 0.874975 0.687684
1045.63 0.874975 0.687684
1045.77 0.874975 0.687684
1045.9 0.874975 0.687684
1046.03 0.874975 0.687684
1046.17 0.874975 0.687684
1046.3 0.874975 0.687684
1046.43 0.874975 0.687684
1046.56 0.874975 0.687684
1046.7 0.874975 0.687684
1046.83 0.874975 0.687684
1046.96 0.874975 0.687684
1047.1 0.874975 0.687684
1047.23 0.874975 0.687684
1047.36 0.874975 0.687684
1047.49 0.874975 0.687684
1047.63 0.874975 0.687684
1047.76 0.874975 0.687684
1047.89 0.874975 0.687684
1048.03 0.874975 0.687684
1048.16 0.874975 0.687684
1048.29 0.874975 0.687684
1048.42 0.874975 0.687684
1048.56 0.874975 0.687684
1048.69 0.874975 0.687684
1048.82 0.874975 0.687684
1048.96 0.874975 0.687684
1049.09 0.874975 0.687684
1049.22 0.874975 0.687684
1049.35 0.874975 0.687684
1049.49 0.874975 0.687684
1049.62 0.874975 0.687684
1049.75 0.874975 0.687684
1049.89 0.874975 0.687684
1050.02 0.874975 0.687684
1050.15 0.874975 0.687684
1050.28 0.874975 0.687684
1050.42 0.874976 0.687684
1050.55 0.874976 0.687684
1050.68 0.874976 0.687684
1050.82 0.874976 0.687684
1050.95 0.874976 0.687684
1051.08 0.874976 0.687684
1051.21 0.874976 0.687684
1051.35 0.874976 0.687684
1051.48 0.874976 0.687684
1051.61 0.874976 0.687684
1051.75 0.874976 0.687684
1051.88 0.874976 0.687684
1052.01 0.874976 0.687684
1052.14 0.874976 0.687684
1052.28 0.874976 0.687684
1052.41 0.874976 0.687684
1052.54 0.874976 0.687684
1052.68 0.874976 0.687684
1052.81 0.874976 0.687684
1052.94 0.874976 0.687684
1053.07 0.874976 0.687684
1053.21 0.874976 0.687684
1053.34 0.874976 0.687684
1053.47 0.874976 0.687684
1053.61 0.874976 0.687684
1053.74 0.874976 0.687684
1053.87 0.874976 0.687684
1054 0.874976 0.687684
1054.14 0.874976 0.687684
1054.27 0.874976 0.687684
1054.4 0.874976 0.687684
1054.54 0.874976 0.687684
1054.67 0.874976 0.687684
1054.8 0.874976 0.687684
1054.93 0.874976 0.687684
1055.07 0.874976 0.687684
1055.2 0.874976 0.687684
1055.33 0.874976 0.687684
1055.47 0.874976 0.687684
1055.6 0.874976 0.687684
1055.73 0.874976 0.687684
1055.86 0.874976 0.687684
1056 0.874976 0.687684
1056.13 0.874976 0.687684
1056.26 0.874976 0.687684
1056.4 0.874977 0.687684
1056.53 0.874977 0.687684
1056.66 0.874977 0.687684
1056.79 0.874977 0.687684
1056.93 0.874977 0.687684
1057.06 0.874977 0.687684
1057.19 0.874977 0.687684
1057.33 0.874977 0.687684
1057.46 0.874977 0.687684
1057.59 0.874977 0.687684
1057.72 0.874977 0.687684
1057.86 0.874977 0.687685
1057.99 0.874977 0.687685
1058.12 0.874977 0.687685
1058.26 0.874977 0.687685
1058.39 0.874977 0.687685
1058.52 0.874977 0.687685
1058.65 0.874977 0.687685
1058.79 0.874977 0.687685
1058.92 0.874977 0.687685
1059.05 0.874977 0.687685
1059.19 0.874977 0.687685
1059.32 0.874977 0.687685
1059.45 0.874977 0.687685
1059.58 0.874977 0.687685
1059.72 0.874977 0.687685
1059.85 0.874977 0.687685
1059.98 0.874977 0.687685
1060.12 0.874977 0.687685
1060.25 0.874977 0.687685
1060.38 0.874977 0.687685
1060.51 0.874977 0.687685
1060.65 0.874977 0.687685
1060.78 0.874977 0.687685
1060.91 0.874977 0.687685
1061.05 0.874977 0.687685
1061.18 0.874977 0.687685
1061.31 0.874977 0.687685
1061.44 0.874977 0.687685
1061.58 0.874977 0.687685
1061.71 0.874977 0.687685
1061.84 0.874977 0.687685
1061.98 0.874977 0.687685
1062.11 0.874977 0.687685
1062.24 0.874977 0.687685
1062.37 0.874978 0.687685
1062.51 0.874978 0.687685
1062.64 0.874978 0.687685
1062.77 0.874978 0.687685
1062.9 0.874978 0.687685
1063.04 0.874978 0.687685
1063.17 0.874978 0.687685
1063.3 0.874978 0.687685
1063.44 0.874978 0.687685
1063.57 0.874978 0.687685
1063.7 0.874978 0.687685
1063.83 0.874978 0.687685
1063.97 0.874978 0.687685
1064.1 0.874978 0.687685
1064.23 0.874978 0.687685
1064.37 0.874978 0.687685
1064.5 0.874978 0.687685
1064.63 0.874978 0.687685
1064.76 0.874978 0.687685
1064.9 0.874978 0.687685
1065.03 0.874978 0.687685
1065.16 0.874978 0.687685
1065.3 0.874978 0.687685
1065.43 0.874978 0.687685
1065.56 0.874978 0.687685
1065.69 0.874978 0.687685
1065.83 0.874978 0.687685
1065.96 0.874978 0.687685
1066.09 0.874978 0.687685
1066.23 0.874978 0.687685
1066.36 0.874978 0.687685
1066.49 0.874978 0.687685
1066.62 0.874978 0.687685
1066.76 0.874978 0.687685
1066.89 0.874978 0.687685
1067.02 0.874978 0.687685
1067.16 0.874978 0.687685
1067.29 0.874978 0.687685
1067.42 0.874978 0.687685
1067.55 0.874978 0.687685
1067.69 0.874978 0.687685
1067.82 0.874978 0.687685
1067.95 0.874978 0.687685
1068.09 0.874978 0.687685
1068.22 0.874978 0.687685
1068.35 0.874978 0.687685
1068.48 0.874979 0.687685
1068.62 0.874979 0.687685
1068.75 0.874979 0.687685
1068.88 0.874979 0.687685
1069.02 0.874979 0.687685
1069.15 0.874979 0.687685
1069.28 0.874979 0.687685
1069.41 0.874979 0.687685
1069.55 0.874979 0.687685
1069.68 0.874979 0.687685
1069.81 0.874979 0.687685
1069.95 0.874979 0.687685
1070.08 0.874979 0.687685
1070.21 0.874979 0.687685
1070.34 0.874979 0.687685
1070.48 0.874979 0.687685
1070.61 0.874979 0.687685
1070.74 0.874979 0.687685
1070.88 0.874979 0.687685
1071.01 0.874979 0.687685
1071.14 0.874979 0.687685
1071.27 0.874979 0.687685
1071.41 0.874979 0.687685
1071.54 0.874979 0.687685
1071.67 0.874979 0.687685
1071.81 0.874979 0.687685
1071.94 0.874979 0.687685
1072.07 0.874979 0.687685
1072.2 0.874979 0.687685
1072.34 0.874979 0.687685
1072.47 0.874979 0.687685
1072.6 0.874979 0.687685
1072.74 0.874979 0.687685
1072.87 0.874979 0.687685
1073 0.874979 0.687685
1073.13 0.874979 0.687685
1073.27 0.874979 0.687685
1073.4 0.874979 0.687685
1073.53 0.874979 0.687685
1073.67 0.874979 0.687685
1073.8 0.874979 0.687685
1073.93 0.874979 0.687685
1074.06 0.874979 0.687685
1074.2 0.874979 0.687685
1074.33 0.874979 0.687685
1074.46 0.874979 0.687685
1074.6 0.87498 0.687685
1074.73 0.87498 0.687685
1074.86 0.87498 0.687685
1074.99 0.87498 0.687685
1075.13 0.87498 0.687685
1075.26 0.87498 0.687685
1075.39 0.87498 0.687685
1075.53 0.87498 0.687685
1075.66 0.87498 0.687685
1075.79 0.87498 0.687685
1075.92 0.87498 0.687685
1076.06 0.87498 0.687685
1076.19 0.87498 0.687685
1076.32 0.87498 0.687685
1076.46 0.87498 0.687685
1076.59 0.87498 0.687685
1076.72 0.87498 0.687685
1076.85 0.87498 0.687685
1076.99 0.87498 0.687685
1077.12 0.87498 0.687685
1077.25 0.87498 0.687685
1077.39 0.87498 0.687685
1077.52 0.87498 0.687685
1077.65 0.87498 0.687685
1077.78 0.87498 0.687685
1077.92 0.87498 0.687685
1078.05 0.87498 0.687685
1078.18 0.87498 0.687685
1078.32 0.87498 0.687685
1078.45 0.87498 0.687685
1078.58 0.87498 0.687686
1078.71 0.87498 0.687686
1078.85 0.87498 0.687686
1078.98 0.87498 0.687686
1079.11 0.87498 0.687686
1079.25 0.87498 0.687686
1079.38 0.87498 0.687686
1079.51 0.87498 0.687686
1079.64 0.87498 0.687686
1079.78 0.87498 0.687686
1079.91 0.87498 0.687686
1080.04 0.87498 0.687686
1080.18 0.87498 0.687686
1080.31 0.87498 0.687686
1080.44 0.87498 0.687686
1080.57 0.87498 0.687686
1080.71 0.87498 0.687686
1080.84 0.874981 0.687686
1080.97 0.874981 0.687686
1081.11 0.874981 0.687686
1081.24 0.874981 0.687686
1081.37 0.874981 0.687686
1081.5 0.874981 0.687686
1081.64 0.874981 0.687686
1081.77 0.874981 0.687686
1081.9 0.874981 0.687686
1082.04 0.874981 0.687686
1082.17 0.874981 0.687686
1082.3 0.874981 0.687686
1082.43 0.874981 0.687686
1082.57 0.874981 0.687686
1082.7 0.874981 0.687686
1082.83 0.874981 0.687686
1082.97 0.874981 0.687686
1083.1 0.874981 0.687686
1083.23 0.874981 0.687686
1083.36 0.874981 0.687686
1083.5 0.874981 0.687686
1083.63 0.874981 0.687686
1083.76 0.874981 0.687686
1083.9 0.874981 0.687686
1084.03 0.874981 0.687686
1084.16 0.874981 0.687686
1084.29 0.874981 0.687686
1084.43 0.874981 0.687686
1084.56 0.874981 0.687686
1084.69 0.874981 0.687686
1084.83 0.874981 0.687686
1084.96 0.874981 0.687686
1085.09 0.874981 0.687686
1085.22 0.874981 0.687686
1085.36 0.874981 0.687686
1085.49 0.874981 0.687686
1085.62 0.874981 0.687686
1085.76 0.874981 0.687686
1085.89 0.874981 0.687686
1086.02 0.874981 0.687686
1086.15 0.874981 0.687686
1086.29 0.874981 0.687686
1086.42 0.874981 0.687686
1086.55 0.874981 0.687686
1086.69 0.874981 0.687686
1086.82 0.874981 0.687686
1086.95 0.874981 0.687686
1087.08 0.874981 0.687686
1087.22 0.874982 0.687686
1087.35 0.874982 0.687686
1087.48 0.874982 0.687686
1087.62 0.874982 0.687686
1087.75 0.874982 0.687686
1087.88 0.874982 0.687686
1088.01 0.874982 0.687686
1088.15 0.874982 0.687686
1088.28 0.874982 0.687686
1088.41 0.874982 0.687686
1088.55 0.874982 0.687686
1088.68 0.874982 0.687686
1088.81 0.874982 0.687686
1088.94 0.874982 0.687686
1089.08 0.874982 0.687686
1089.21 0.874982 0.687686
1089.34 0.874982 0.687686
1089.48 0.874982 0.687686
1089.61 0.874982 0.687686
1089.74 0.874982 0.687686
1089.87 0.874982 0.687686
1090.01 0.874982 0.687686
1090.14 0.874982 0.687686
1090.27 0.874982 0.687686
1090.41 0.874982 0.687686
1090.54 0.874982 0.687686
1090.67 0.874982 0.687686
1090.8 0.874982 0.687686
1090.94 0.874982 0.687686
1091.07 0.874982 0.687686
1091.2 0.874982 0.687686
1091.34 0.874982 0.687686
1091.47 0.874982 0.687686
1091.6 0.874982 0.687686
1091.73 0.874982 0.687686
1091.87 0.874982 0.687686
1092 0.874982 0.687686
1092.13 0.874982 0.687686
1092.27 0.874982 0.687686
1092.4 0.874982 0.687686
1092.53 0.874982 0.687686
1092.66 0.874982 0.687686
1092.8 0.874982 0.687686
1092.93 0.874982 0.687686
1093.06 0.874982 0.687686
1093.2 0.874982 0.687686
1093.33 0.874982 0.687686
1093.46 0.874982 0.687686
1093.59 0.874983 0.687686
1093.73 0.874983 0.687686
1093.86 0.874983 0.687686
1093.99 0.874983 0.687686
1094.13 0.874983 0.687686
1094.26 0.874983 0.687686
1094.39 0.874983 0.687686
1094.52 0.874983 0.687686
1094.66 0.874983 0.687686
1094.79 0.874983 0.687686
1094.92 0.874983 0.687686
1095.06 0.874983 0.687686
1095.19 0.874983 0.687686
1095.32 0.874983 0.687686
1095.45 0.874983 0.687686
1095.59 0.874983 0.687686
1095.72 0.874983 0.687686
1095.85 0.874983 0.687686
1095.99 0.874983 0.687686
1096.12 0.874983 0.687686
1096.25 0.874983 0.687686
1096.38 0.874983 0.687686
1096.52 0.874983 0.687686
1096.65 0.874983 0.687686
1096.78 0.874983 0.687686
1096.92 0.874983 0.687686
1097.05 0.874983 0.687686
1097.18 0.874983 0.687686
1097.31 0.874983 0.687686
1097.45 0.874983 0.687686
1097.58 0.874983 0.687686
1097.71 0.874983 0.687686
1097.84 0.874983 0.687686
1097.98 0.874983 0.687686
1098.11 0.874983 0.687686
1098.24 0.874983 0.687686
1098.38 0.874983 0.687686
1098.51 0.874983 0.687686
1098.64 0.874983 0.687686
1098.77 0.874983 0.687686
1098.91 0.874983 0.687686
1099.04 0.874983 0.687686
1099.17 0.874983 0.687686
1099.31 0.874983 0.687686
1099.44 0.874983 0.687686
1099.57 0.874983 0.687686
1099.7 0.874983 0.687686
1099.84 0.874983 0.687686
1099.97 0.874983 0.687686
1100.1 0.874984 0.687686
1100.24 0.874984 0.687687
1100.37 0.874984 0.687687
1100.5 0.874984 0.687687
1100.63 0.874984 0.687687
1100.77 0.874984 0.687687
1100.9 0.874984 0.687687
1101.03 0.874984 0.687687
1101.17 0.874984 0.687687
1101.3 0.874984 0.687687
1101.43 0.874984 0.687687
1101.56 0.874984 0.687687
1101.7 0.874984 0.687687
1101.83 0.874984 0.687687
1101.96 0.874984 0.687687
1102.1 0.874984 0.687687
1102.23 0.874984 0.687687
1102.36 0.874984 0.687687
1102.49 0.874984 0.687687
1102.63 0.874984 0.687687
1102.76 0.874984 0.687687
1102.89 0.874984 0.687687
1103.03 0.874984 0.687687
1103.16 0.874984 0.687687
1103.29 0.874984 0.687687
1103.42 0.874984 0.687687
1103.56 0.874984 0.687687
1103.69 0.874984 0.687687
1103.82 0.874984 0.687687
1103.96 0.874984 0.687687
1104.09 0.874984 0.687687
1104.22 0.874984 0.687687
1104.35 0.874984 0.687687
1104.49 0.874984 0.687687
1104.62 0.874984 0.687687
1104.75 0.874984 0.687687
1104.89 0.874984 0.687687
1105.02 0.874984 0.687687
1105.15 0.874984 0.687687
1105.28 0.874984 0.687687
1105.42 0.874984 0.687687
1105.55 0.874984 0.687687
1105.68 0.874984 0.687687
1105.82 0.874984 0.687687
1105.95 0.874984 0.687687
1106.08 0.874984 0.687687
1106.21 0.874984 0.687687
1106.35 0.874984 0.687687
1106.48 0.874984 0.687687
1106.61 0.874985 0.687687
1106.75 0.874985 0.687687
1106.88 0.874985 0.687687
1107.01 0.874985 0.687687
1107.14 0.874985 0.687687
1107.28 0.874985 0.687687
1107.41 0.874985 0.687687
1107.54 0.874985 0.687687
1107.68 0.874985 0.687687
1107.81 0.874985 0.687687
1107.94 0.874985 0.687687
1108.07 0.874985 0.687687
1108.21 0.874985 0.687687
1108.34 0.874985 0.687687
1108.47 0.874985 0.687687
1108.61 0.874985 0.687687
1108.74 0.874985 0.687687
1108.87 0.874985 0.687687
1109 0.874985 0.687687
1109.14 0.874985 0.687687
1109.27 0.874985 0.687687
1109.4 0.874985 0.687687
1109.54 0.874985 0.687687
1109.67 0.874985 0.687687
1109.8 0.874985 0.687687
1109.93 0.874985 0.687687
1110.07 0.874985 0.687687
1110.2 0.874985 0.687687
1110.33 0.874985 0.687687
1110.47 0.874985 0.687687
1110.6 0.874985 0.687687
1110.73 0.874985 0.687687
1110.86 0.874985 0.687687
1111 0.874985 0.687687
1111.13 0.874985 0.687687
1111.26 0.874985 0.687687
1111.4 0.874985 0.687687
1111.53 0.874985 0.687687
1111.66 0.874985 0.687687
1111.79 0.874985 0.687687
1111.93 0.874985 0.687687
1112.06 0.874985 0.687687
1112.19 0.874985 0.687687
1112.33 0.874985 0.687687
1112.46 0.874985 0.687687
1112.59 0.874985 0.687687
1112.72 0.874985 0.687687
1112.86 0.874985 0.687687
1112.99 0.874985 0.687687
1113.12 0.874985 0.687687
1113.26 0.874986 0.687687
1113.39 0.874986 0.687687
1113.52 0.874986 0.687687
1113.65 0.874986 0.687687
1113.79 0.874986 0.687687
1113.92 0.874986 0.687687
1114.05 0.874986 0.687687
1114.19 0.874986 0.687687
1114.32 0.874986 0.687687
1114.45 0.874986 0.687687
1114.58 0.874986 0.687687
1114.72 0.874986 0.687687
1114.85 0.874986 0.687687
1114.98 0.874986 0.687687
1115.12 0.874986 0.687687
1115.25 0.874986 0.687687
1115.38 0.874986 0.687687
1115.51 0.874986 0.687687
1115.65 0.874986 0.687687
1115.78 0.874986 0.687687
1115.91 0.874986 0.687687
1116.05 0.874986 0.687687
1116.18 0.874986 0.687687
1116.31 0.874986 0.687687
1116.44 0.874986 0.687687
1116.58 0.874986 0.687687
1116.71 0.874986 0.687687
1116.84 0.874986 0.687687
1116.98 0.874986 0.687687
1117.11 0.874986 0.687687
1117.24 0.874986 0.687687
1117.37 0.874986 0.687687
1117.51 0.874986 0.687687
1117.64 0.874986 0.687687
1117.77 0.874986 0.687687
1117.91 0.874986 0.687687
1118.04 0.874986 0.687687
1118.17 0.874986 0.687687
1118.3 0.874986 0.687687
1118.44 0.874986 0.687687
1118.57 0.874986 0.687687
1118.7 0.874986 0.687687
1118.84 0.874986 0.687687
1118.97 0.874986 0.687687
1119.1 0.874986 0.687687
1119.23 0.874986 0.687687
1119.37 0.874986 0.687687
1119.5 0.874986 0.687687
1119.63 0.874986 0.687687
1119.77 0.874986 0.687687
1119.9 0.874987 0.687687
1120.03 0.874987 0.687687
1120.16 0.874987 0.687687
1120.3 0.874987 0.687687
1120.43 0.874987 0.687687
1120.56 0.874987 0.687687
1120.7 0.874987 0.687687
1120.83 0.874987 0.687687
1120.96 0.874987 0.687687
1121.09 0.874987 0.687687
1121.23 0.874987 0.687687
1121.36 0.874987 0.687687
1121.49 0.874987 0.687687
1121.63 0.874987 0.687687
1121.76 0.874987 0.687687
1121.89 0.874987 0.687687
1122.02 0.874987 0.687687
1122.16 0.874987 0.687687
1122.29 0.874987 0.687687
1122.42 0.874987 0.687687
1122.56 0.874987 0.687687
1122.69 0.874987 0.687687
1122.82 0.874987 0.687688
1122.95 0.874987 0.687688
1123.09 0.874987 0.687688
1123.22 0.874987 0.687688
1123.35 0.874987 0.687688
1123.49 0.874987 0.687688
1123.62 0.874987 0.687688
1123.75 0.874987 0.687688
1123.88 0.874987 0.687688
1124.02 0.874987 0.687688
1124.15 0.874987 0.687688
1124.28 0.874987 0.687688
1124.42 0.874987 0.687688
1124.55 0.874987 0.687688
1124.68 0.874987 0.687688
1124.81 0.874987 0.687688
1124.95 0.874987 0.687688
1125.08 0.874987 0.687688
1125.21 0.874987 0.687688
1125.35 0.874987 0.687688
1125.48 0.874987 0.687688
1125.61 0.874987 0.687688
1125.74 0.874987 0.687688
1125.88 0.874987 0.687688
1126.01 0.874987 0.687688
1126.14 0.874987 0.687688
1126.28 0.874987 0.687688
1126.41 0.874987 0.687688
1126.54 0.874987 0.687688
1126.67 0.874988 0.687688
1126.81 0.874988 0.687688
1126.94 0.874988 0.687688
1127.07 0.874988 0.687688
1127.21 0.874988 0.687688
1127.34 0.874988 0.687688
1127.47 0.874988 0.687688
1127.6 0.874988 0.687688
1127.74 0.874988 0.687688
1127.87 0.874988 0.687688
1128 0.874988 0.687688
1128.14 0.874988 0.687688
1128.27 0.874988 0.687688
1128.4 0.874988 0.687688
1128.53 0.874988 0.687688
1128.67 0.874988 0.687688
1128.8 0.874988 0.687688
1128.93 0.874988 0.687688
1129.07 0.874988 0.687688
1129.2 0.874988 0.687688
1129.33 0.874988 0.687688
1129.46 0.874988 0.687688
1129.6 0.874988 0.687688
1129.73 0.874988 0.687688
1129.86 0.874988 0.687688
1130 0.874988 0.687688
1130.13 0.874988 0.687688
1130.26 0.874988 0.687688
1130.39 0.874988 0.687688
1130.53 0.874988 0.687688
1130.66 0.874988 0.687688
1130.79 0.874988 0.687688
1130.93 0.874988 0.687688
1131.06 0.874988 0.687688
1131.19 0.874988 0.687688
1131.32 0.874988 0.687688
1131.46 0.874988 0.687688
1131.59 0.874988 0.687688
1131.72 0.874988 0.687688
1131.85 0.874988 0.687688
1131.99 0.874988 0.687688
1132.12 0.874988 0.687688
1132.25 0.874988 0.687688
1132.39 0.874988 0.687688
1132.52 0.874988 0.687688
1132.65 0.874988 0.687688
1132.78 0.874988 0.687688
1132.92 0.874988 0.687688
1133.05 0.874988 0.687688
1133.18 0.874988 0.687688
1133.32 0.874988 0.687688
1133.45 0.874988 0.687688
1133.58 0.874989 0.687688
1133.71 0.874989 0.687688
1133.85 0.874989 0.687688
1133.98 0.874989 0.687688
1134.11 0.874989 0.687688
1134.25 0.874989 0.687688
1134.38 0.874989 0.687688
1134.51 0.874989 0.687688
1134.64 0.874989 0.687688
1134.78 0.874989 0.687688
1134.91 0.874989 0.687688
1135.04 0.874989 0.687688
1135.18 0.874989 0.687688
1135.31 0.874989 0.687688
1135.44 0.874989 0.687688
1135.57 0.874989 0.687688
1135.71 0.874989 0.687688
1135.84 0.874989 0.687688
1135.97 0.874989 0.687688
1136.11 0.874989 0.687688
1136.24 0.874989 0.687688
1136.37 0.874989 0.687688
1136.5 0.874989 0.687688
1136.64 0.874989 0.687688
1136.77 0.874989 0.687688
1136.9 0.874989 0.687688
1137.04 0.874989 0.687688
1137.17 0.874989 0.687688
1137.3 0.874989 0.687688
1137.43 0.874989 0.687688
1137.57 0.874989 0.687688
1137.7 0.874989 0.687688
1137.83 0.874989 0.687688
1137.97 0.874989 0.687688
1138.1 0.874989 0.687688
1138.23 0.874989 0.687688
1138.36 0.874989 0.687688
1138.5 0.874989 0.687688
1138.63 0.874989 0.687688
1138.76 0.874989 0.687688
1138.9 0.874989 0.687688
1139.03 0.874989 0.687688
1139.16 0.874989 0.687688
1139.29 0.874989 0.687688
1139.43 0.874989 0.687688
1139.56 0.874989 0.687688
1139.69 0.874989 0.687688
1139.83 0.874989 0.687688
1139.96 0.874989 0.687688
1140.09 0.874989 0.687688
1140.22 0.874989 0.687688
1140.36 0.874989 0.687688
1140.49 0.87499 0.687688
1140.62 0.87499 0.687688
1140.76 0.87499 0.687688
1140.89 0.87499 0.687688
1141.02 0.87499 0.687688
1141.15 0.87499 0.687688
1141.29 0.87499 0.687688
1141.42 0.87499 0.687688
1141.55 0.87499 0.687688
1141.69 0.87499 0.687688
1141.82 0.87499 0.687688
1141.95 0.87499 0.687688
1142.08 0.87499 0.687688
1142.22 0.87499 0.687688
1142.35 0.87499 0.687688
1142.48 0.87499 0.687688
1142.62 0.87499 0.687688
1142.75 0.87499 0.687688
1142.88 0.87499 0.687688
1143.01 0.87499 0.687688
1143.15 0.87499 0.687688
1143.28 0.87499 0.687688
1143.41 0.87499 0.687688
1143.55 0.87499 0.687688
1143.68 0.87499 0.687688
1143.81 0.87499 0.687688
1143.94 0.87499 0.687688
1144.08 0.87499 0.687688
1144.21 0.87499 0.687688
1144.34 0.87499 0.687688
1144.48 0.87499 0.687688
1144.61 0.87499 0.687688
1144.74 0.87499 0.687688
1144.87 0.87499 0.687688
1145.01 0.87499 0.687688
1145.14 0.87499 0.687688
1145.27 0.87499 0.687688
1145.41 0.87499 0.687688
1145.54 0.87499 0.687688
1145.67 0.87499 0.687688
1145.8 0.87499 0.687688
1145.94 0.87499 0.687688
1146.07 0.87499 0.687688
1146.2 0.87499 0.687689
1146.34 0.87499 0.687689
1146.47 0.87499 0.687689
1146.6 0.87499 0.687689
1146.73 0.87499 0.687689
1146.87 0.87499 0.687689
1147 0.87499 0.687689
1147.13 0.87499 0.687689
1147.27 0.87499 0.687689
1147.4 0.87499 0.687689
1147.53 0.874991 0.687689
1147.66 0.874991 0.687689
1147.8 0.874991 0.687689
1147.93 0.874991 0.687689
1148.06 0.874991 0.687689
1148.2 0.874991 0.687689
1148.33 0.874991 0.687689
1148.46 0.874991 0.687689
1148.59 0.874991 0.687689
1148.73 0.874991 0.687689
1148.86 0.874991 0.687689
1148.99 0.874991 0.687689
1149.13 0.874991 0.687689
1149.26 0.874991 0.687689
1149.39 0.874991 0.687689
1149.52 0.874991 0.687689
1149.66 0.874991 0.687689
1149.79 0.874991 0.687689
1149.92 0.874991 0.687689
1150.06 0.874991 0.687689
1150.19 0.874991 0.687689
1150.32 0.874991 0.687689
1150.45 0.874991 0.687689
1150.59 0.874991 0.687689
1150.72 0.874991 0.687689
1150.85 0.874991 0.687689
1150.99 0.874991 0.687689
1151.12 0.874991 0.687689
1151.25 0.874991 0.687689
1151.38 0.874991 0.687689
1151.52 0.874991 0.687689
1151.65 0.874991 0.687689
1151.78 0.874991 0.687689
1151.92 0.874991 0.687689
1152.05 0.874991 0.687689
1152.18 0.874991 0.687689
1152.31 0.874991 0.687689
1152.45 0.874991 0.687689
1152.58 0.874991 0.687689
1152.71 0.874991 0.687689
1152.85 0.874991 0.687689
1152.98 0.874991 0.687689
1153.11 0.874991 0.687689
1153.24 0.874991 0.687689
1153.38 0.874991 0.687689
1153.51 0.874991 0.687689
1153.64 0.874991 0.687689
1153.78 0.874991 0.687689
1153.91 0.874991 0.687689
1154.04 0.874991 0.687689
1154.17 0.874991 0.687689
1154.31 0.874991 0.687689
1154.44 0.874991 0.687689
1154.57 0.874991 0.687689
1154.71 0.874992 0.687689
1154.84 0.874992 0.687689
1154.97 0.874992 0.687689
1155.1 0.874992 0.687689
1155.24 0.874992 0.687689
1155.37 0.874992 0.687689
1155.5 0.874992 0.687689
1155.64 0.874992 0.687689
1155.77 0.874992 0.687689
1155.9 0.874992 0.687689
1156.03 0.874992 0.687689
1156.17 0.874992 0.687689
1156.3 0.874992 0.687689
1156.43 0.874992 0.687689
1156.57 0.874992 0.687689
1156.7 0.874992 0.687689
1156.83 0.874992 0.687689
1156.96 0.874992 0.687689
1157.1 0.874992 0.687689
1157.23 0.874992 0.687689
1157.36 0.874992 0.687689
1157.5 0.874992 0.687689
1157.63 0.874992 0.687689
1157.76 0.874992 0.687689
1157.89 0.874992 0.687689
1158.03 0.874992 0.687689
1158.16 0.874992 0.687689
1158.29 0.874992 0.687689
1158.43 0.874992 0.687689
1158.56 0.874992 0.687689
1158.69 0.874992 0.687689
1158.82 0.874992 0.687689
1158.96 0.874992 0.687689
1159.09 0.874992 0.687689
1159.22 0.874992 0.687689
1159.36 0.874992 0.687689
1159.49 0.874992 0.687689
1159.62 0.874992 0.687689
1159.75 0.874992 0.687689
1159.89 0.874992 0.687689
1160.02 0.874992 0.687689
1160.15 0.874992 0.687689
1160.29 0.874992 0.687689
1160.42 0.874992 0.687689
1160.55 0.874992 0.687689
1160.68 0.874992 0.687689
1160.82 0.874992 0.687689
1160.95 0.874992 0.687689
1161.08 0.874992 0.687689
1161.22 0.874992 0.687689
1161.35 0.874992 0.687689
1161.48 0.874992 0.687689
1161.61 0.874992 0.687689
1161.75 0.874992 0.687689
1161.88 0.874993 0.687689
1162.01 0.874993 0.687689
1162.15 0.874993 0.687689
1162.28 0.874993 0.687689
1162.41 0.874993 0.687689
1162.54 0.874993 0.687689
1162.68 0.874993 0.687689
1162.81 0.874993 0.687689
1162.94 0.874993 0.687689
1163.08 0.874993 0.687689
1163.21 0.874993 0.687689
1163.34 0.874993 0.687689
1163.47 0.874993 0.687689
1163.61 0.874993 0.687689
1163.74 0.874993 0.687689
1163.87 0.874993 0.687689
1164.01 0.874993 0.687689
1164.14 0.874993 0.687689
1164.27 0.874993 0.687689
1164.4 0.874993 0.687689
1164.54 0.874993 0.687689
1164.67 0.874993 0.687689
1164.8 0.874993 0.687689
1164.94 0.874993 0.687689
1165.07 0.874993 0.687689
1165.2 0.874993 0.687689
1165.33 0.874993 0.687689
1165.47 0.874993 0.687689
1165.6 0.874993 0.687689
1165.73 0.874993 0.687689
1165.86 0.874993 0.687689
1166 0.874993 0.687689
1166.13 0.874993 0.687689
1166.26 0.874993 0.687689
1166.4 0.874993 0.687689
1166.53 0.874993 0.687689
1166.66 0.874993 0.687689
1166.79 0.874993 0.687689
1166.93 0.874993 0.687689
1167.06 0.874993 0.687689
1167.19 0.874993 0.687689
1167.33 0.874993 0.687689
1167.46 0.874993 0.687689
1167.59 0.874993 0.687689
1167.72 0.874993 0.687689
1167.86 0.874993 0.687689
1167.99 0.874993 0.687689
1168.12 0.874993 0.687689
1168.26 0.874993 0.687689
1168.39 0.874993 0.687689
1168.52 0.874993 0.687689
1168.65 0.874993 0.687689
1168.79 0.874993 0.687689
1168.92 0.874993 0.687689
1169.05 0.874993 0.687689
1169.19 0.874994 0.687689
1169.32 0.874994 0.687689
1169.45 0.874994 0.687689
1169.58 0.874994 0.687689
1169.72 0.874994 0.687689
1169.85 0.874994 0.687689
1169.98 0.874994 0.687689
1170.12 0.874994 0.687689
1170.25 0.874994 0.687689
1170.38 0.874994 0.687689
1170.51 0.874994 0.687689
1170.65 0.874994 0.68769
1170.78 0.874994 0.68769
1170.91 0.874994 0.68769
1171.05 0.874994 0.68769
1171.18 0.874994 0.68769
1171.31 0.874994 0.68769
1171.44 0.874994 0.68769
1171.58 0.874994 0.68769
1171.71 0.874994 0.68769
1171.84 0.874994 0.68769
1171.98 0.874994 0.68769
1172.11 0.874994 0.68769
1172.24 0.874994 0.68769
1172.37 0.874994 0.68769
1172.51 0.874994 0.68769
1172.64 0.874994 0.68769
1172.77 0.874994 0.68769
1172.91 0.874994 0.68769
1173.04 0.874994 0.68769
1173.17 0.874994 0.68769
1173.3 0.874994 0.68769
1173.44 0.874994 0.68769
1173.57 0.874994 0.68769
1173.7 0.874994 0.68769
1173.84 0.874994 0.68769
1173.97 0.874994 0.68769
1174.1 0.874994 0.68769
1174.23 0.874994 0.68769
1174.37 0.874994 0.68769
1174.5 0.874994 0.68769
1174.63 0.874994 0.68769
1174.77 0.874994 0.68769
1174.9 0.874994 0.68769
1175.03 0.874994 0.68769
1175.16 0.874994 0.68769
1175.3 0.874994 0.68769
1175.43 0.874994 0.68769
1175.56 0.874994 0.68769
1175.7 0.874994 0.68769
1175.83 0.874994 0.68769
1175.96 0.874994 0.68769
1176.09 0.874994 0.68769
1176.23 0.874994 0.68769
1176.36 0.874994 0.68769
1176.49 0.874994 0.68769
1176.63 0.874995 0.68769
1176.76 0.874995 0.68769
1176.89 0.874995 0.68769
1177.02 0.874995 0.68769
1177.16 0.874995 0.68769
1177.29 0.874995 0.68769
1177.42 0.874995 0.68769
1177.56 0.874995 0.68769
1177.69 0.874995 0.68769
1177.82 0.874995 0.68769
1177.95 0.874995 0.68769
1178.09 0.874995 0.68769
1178.22 0.874995 0.68769
1178.35 0.874995 0.68769
1178.49 0.874995 0.68769
1178.62 0.874995 0.68769
1178.75 0.874995 0.68769
1178.88 0.874995 0.68769
1179.02 0.874995 0.68769
1179.15 0.874995 0.68769
1179.28 0.874995 0.68769
1179.42 0.874995 0.68769
1179.55 0.874995 0.68769
1179.68 0.874995 0.68769
1179.81 0.874995 0.68769
1179.95 0.874995 0.68769
1180.08 0.874995 0.68769
1180.21 0.874995 0.68769
1180.35 0.874995 0.68769
1180.48 0.874995 0.68769
1180.61 0.874995 0.68769
1180.74 0.874995 0.68769
1180.88 0.874995 0.68769
1181.01 0.874995 0.68769
1181.14 0.874995 0.68769
1181.28 0.874995 0.68769
1181.41 0.874995 0.68769
1181.54 0.874995 0.68769
1181.67 0.874995 0.68769
1181.81 0.874995 0.68769
1181.94 0.874995 0.68769
1182.07 0.874995 0.68769
1182.21 0.874995 0.68769
1182.34 0.874995 0.68769
1182.47 0.874995 0.68769
1182.6 0.874995 0.68769
1182.74 0.874995 0.68769
1182.87 0.874995 0.68769
1183 0.874995 0.68769
1183.14 0.874995 0.68769
1183.27 0.874995 0.68769
1183.4 0.874995 0.68769
1183.53 0.874995 0.68769
1183.67 0.874995 0.68769
1183.8 0.874995 0.68769
1183.93 0.874995 0.68769
1184.07 0.874996 0.68769
1184.2 0.874996 0.68769
1184.33 0.874996 0.68769
1184.46 0.874996 0.68769
1184.6 0.874996 0.68769
1184.73 0.874996 0.68769
1184.86 0.874996 0.68769
1185 0.874996 0.68769
1185.13 0.874996 0.68769
1185.26 0.874996 0.68769
1185.39 0.874996 0.68769
1185.53 0.874996 0.68769
1185.66 0.874996 0.68769
1185.79 0.874996 0.68769
1185.93 0.874996 0.68769
1186.06 0.874996 0.68769
1186.19 0.874996 0.68769
1186.32 0.874996 0.68769
1186.46 0.874996 0.68769
1186.59 0.874996 0.68769
1186.72 0.874996 0.68769
1186.86 0.874996 0.68769
1186.99 0.874996 0.68769
1187.12 0.874996 0.68769
1187.25 0.874996 0.68769
1187.39 0.874996 0.68769
1187.52 0.874996 0.68769
1187.65 0.874996 0.68769
1187.79 0.874996 0.68769
1187.92 0.874996 0.68769
1188.05 0.874996 0.68769
1188.18 0.874996 0.68769
1188.32 0.874996 0.68769
1188.45 0.874996 0.68769
1188.58 0.874996 0.68769
1188.72 0.874996 0.68769
1188.85 0.874996 0.68769
1188.98 0.874996 0.68769
1189.11 0.874996 0.68769
1189.25 0.874996 0.68769
1189.38 0.874996 0.68769
1189.51 0.874996 0.68769
1189.65 0.874996 0.68769
1189.78 0.874996 0.68769
1189.91 0.874996 0.68769
1190.04 0.874996 0.68769
1190.18 0.874996 0.68769
1190.31 0.874996 0.68769
1190.44 0.874996 0.68769
1190.58 0.874996 0.68769
1190.71 0.874996 0.68769
1190.84 0.874996 0.68769
1190.97 0.874996 0.68769
1191.11 0.874996 0.68769
1191.24 0.874996 0.68769
1191.37 0.874996 0.68769
1191.51 0.874996 0.68769
1191.64 0.874997 0.68769
1191.77 0.874997 0.68769
1191.9 0.874997 0.68769
1192.04 0.874997 0.68769
1192.17 0.874997 0.68769
1192.3 0.874997 0.68769
1192.44 0.874997 0.68769
1192.57 0.874997 0.68769
1192.7 0.874997 0.68769
1192.83 0.874997 0.68769
1192.97 0.874997 0.68769
1193.1 0.874997 0.68769
1193.23 0.874997 0.68769
1193.37 0.874997 0.68769
1193.5 0.874997 0.68769
1193.63 0.874997 0.68769
1193.76 0.874997 0.68769
1193.9 0.874997 0.68769
1194.03 0.874997 0.68769
1194.16 0.874997 0.68769
1194.3 0.874997 0.68769
1194.43 0.874997 0.68769
1194.56 0.874997 0.68769
1194.69 0.874997 0.68769
1194.83 0.874997 0.68769
1194.96 0.874997 0.68769
1195.09 0.874997 0.68769
1195.23 0.874997 0.68769
1195.36 0.874997 0.68769
1195.49 0.874997 0.68769
1195.62 0.874997 0.68769
1195.76 0.874997 0.68769
1195.89 0.874997 0.68769
1196.02 0.874997 0.68769
1196.16 0.874997 0.68769
1196.29 0.874997 0.687691
1196.42 0.874997 0.687691
1196.55 0.874997 0.687691
1196.69 0.874997 0.687691
1196.82 0.874997 0.687691
1196.95 0.874997 0.687691
1197.09 0.874997 0.687691
1197.22 0.874997 0.687691
1197.35 0.874997 0.687691
1197.48 0.874997 0.687691
1197.62 0.874997 0.687691
1197.75 0.874997 0.687691
1197.88 0.874997 0.687691
1198.02 0.874997 0.687691
1198.15 0.874997 0.687691
1198.28 0.874997 0.687691
1198.41 0.874997 0.687691
1198.55 0.874997 0.687691
1198.68 0.874997 0.687691
1198.81 0.874997 0.687691
1198.95 0.874997 0.687691
1199.08 0.874997 0.687691
1199.21 0.874997 0.687691
1199.34 0.874998 0.687691
1199.48 0.874998 0.687691
1199.61 0.874998 0.687691
1199.74 0.874998 0.687691
1199.87 0.874998 0.687691
1200.01 0.874998 0.687691
1200.14 0.874998 0.687691
1200.27 0.874998 0.687691
1200.41 0.874998 0.687691
1200.54 0.874998 0.687691
1200.67 0.874998 0.687691
1200.8 0.874998 0.687691
1200.94 0.874998 0.687691
1201.07 0.874998 0.687691
1201.2 0.874998 0.687691
1201.34 0.874998 0.687691
1201.47 0.874998 0.687691
1201.6 0.874998 0.687691
1201.73 0.874998 0.687691
1201.87 0.874998 0.687691
1202 0.874998 0.687691
1202.13 0.874998 0.687691
1202.27 0.874998 0.687691
1202.4 0.874998 0.687691
1202.53 0.874998 0.687691
1202.66 0.874998 0.687691
1202.8 0.874998 0.687691
1202.93 0.874998 0.687691
1203.06 0.874998 0.687691
1203.2 0.874998 0.687691
1203.33 0.874998 0.687691
1203.46 0.874998 0.687691
1203.59 0.874998 0.687691
1203.73 0.874998 0.687691
1203.86 0.874998 0.687691
1203.99 0.874998 0.687691
1204.13 0.874998 0.687691
1204.26 0.874998 0.687691
1204.39 0.874998 0.687691
1204.52 0.874998 0.687691
1204.66 0.874998 0.687691
1204.79 0.874998 0.687691
1204.92 0.874998 0.687691
1205.06 0.874998 0.687691
1205.19 0.874998 0.687691
1205.32 0.874998 0.687691
1205.45 0.874998 0.687691
1205.59 0.874998 0.687691
1205.72 0.874998 0.687691
1205.85 0.874998 0.687691
1205.99 0.874998 0.687691
1206.12 0.874998 0.687691
1206.25 0.874998 0.687691
1206.38 0.874998 0.687691
1206.52 0.874998 0.687691
1206.65 0.874998 0.687691
1206.78 0.874998 0.687691
1206.92 0.874998 0.687691
1207.05 0.874998 0.687691
1207.18 0.874999 0.687691
1207.31 0.874999 0.687691
1207.45 0.874999 0.687691
1207.58 0.874999 0.687691
1207.71 0.874999 0.687691
1207.85 0.874999 0.687691
1207.98 0.874999 0.687691
1208.11 0.874999 0.687691
1208.24 0.874999 0.687691
1208.38 0.874999 0.687691
1208.51 0.874999 0.687691
1208.64 0.874999 0.687691
1208.78 0.874999 0.687691
1208.91 0.874999 0.687691
1209.04 0.874999 0.687691
1209.17 0.874999 0.687691
1209.31 0.874999 0.687691
1209.44 0.874999 0.687691
1209.57 0.874999 0.687691
1209.71 0.874999 0.687691
1209.84 0.874999 0.687691
1209.97 0.874999 0.687691
1210.1 0.874999 0.687691
1210.24 0.874999 0.687691
1210.37 0.874999 0.687691
1210.5 0.874999 0.687691
1210.64 0.874999 0.687691
1210.77 0.874999 0.687691
1210.9 0.874999 0.687691
1211.03 0.874999 0.687691
1211.17 0.874999 0.687691
1211.3 0.874999 0.687691
1211.43 0.874999 0.687691
1211.57 0.874999 0.687691
1211.7 0.874999 0.687691
1211.83 0.874999 0.687691
1211.96 0.874999 0.687691
1212.1 0.874999 0.687691
1212.23 0.874999 0.687691
1212.36 0.874999 0.687691
1212.5 0.874999 0.687691
1212.63 0.874999 0.687691
1212.76 0.874999 0.687691
1212.89 0.874999 0.687691
1213.03 0.874999 0.687691
1213.16 0.874999 0.687691
1213.29 0.874999 0.687691
1213.43 0.874999 0.687691
1213.56 0.874999 0.687691
1213.69 0.874999 0.687691
1213.82 0.874999 0.687691
1213.96 0.874999 0.687691
1214.09 0.874999 0.687691
1214.22 0.874999 0.687691
1214.36 0.874999 0.687691
1214.49 0.874999 0.687691
1214.62 0.874999 0.687691
1214.75 0.874999 0.687691
1214.89 0.874999 0.687691
1215.02 0.875 0.687691
1215.15 0.875 0.687691
1215.29 0.875 0.687691
1215.42 0.875 0.687691
1215.55 0.875 0.687691
1215.68 0.875 0.687691
1215.82 0.875 0.687691
1215.95 0.875 0.687691
1216.08 0.875 0.687691
1216.22 0.875 0.687691
1216.35 0.875 0.687691
1216.48 0.875 0.687691
1216.61 0.875 0.687691
1216.75 0.875 0.687691
1216.88 0.875 0.687691
1217.01 0.875 0.687691
1217.15 0.875 0.687691
1217.28 0.875 0.687691
1217.41 0.875 0.687691
1217.54 0.875 0.687691
1217.68 0.875 0.687691
1217.81 0.875 0.687691
1217.94 0.875 0.687691
1218.08 0.875 0.687691
1218.21 0.875 0.687691
1218.34 0.875 0.687691
1218.47 0.875 0.687691
1218.61 0.875 0.687691
1218.74 0.875 0.687691
1218.87 0.875 0.687691
1219.01 0.875 0.687691
1219.14 0.875 0.687691
1219.27 0.875 0.687691
1219.4 0.875 0.687691
1219.54 0.875 0.687691
1219.67 0.875 0.687691
1219.8 0.875 0.687691
1219.94 0.875 0.687691
1220.07 0.875 0.687691
1220.2 0.875 0.687691
1220.33 0.875 0.687691
1220.47 0.875 0.687691
1220.6 0.875 0.687691
1220.73 0.875 0.687691
1220.87 0.875 0.687691
1221 0.875 0.687691
1221.13 0.875 0.687691
1221.26 0.875 0.687691
1221.4 0.875 0.687691
1221.53 0.875 0.687691
1221.66 0.875 0.687691
1221.8 0.875 0.687691
1221.93 0.875 0.687691
1222.06 0.875 0.687691
1222.19 0.875 0.687691
1222.33 0.875 0.687691
1222.46 0.875 0.687691
1222.59 0.875 0.687691
1222.73 0.875 0.687691
1222.86 0.875 0.687692
1222.99 0.875001 0.687692
1223.12 0.875001 0.687692
1223.26 0.875001 0.687692
1223.39 0.875001 0.687692
1223.52 0.875001 0.687692
1223.66 0.875001 0.687692
1223.79 0.875001 0.687692
1223.92 0.875001 0.687692
1224.05 0.875001 0.687692
1224.19 0.875001 0.687692
1224.32 0.875001 0.687692
1224.45 0.875001 0.687692
1224.59 0.875001 0.687692
1224.72 0.875001 0.687692
1224.85 0.875001 0.687692
1224.98 0.875001 0.687692
1225.12 0.875001 0.687692
1225.25 0.875001 0.687692
1225.38 0.875001 0.687692
1225.52 0.875001 0.687692
1225.65 0.875001 0.687692
1225.78 0.875001 0.687692
1225.91 0.875001 0.687692
1226.05 0.875001 0.687692
1226.18 0.875001 0.687692
1226.31 0.875001 0.687692
1226.45 0.875001 0.687692
1226.58 0.875001 0.687692
1226.71 0.875001 0.687692
1226.84 0.875001 0.687692
1226.98 0.875001 0.687692
1227.11 0.875001 0.687692
1227.24 0.875001 0.687692
1227.38 0.875001 0.687692
1227.51 0.875001 0.687692
1227.64 0.875001 0.687692
1227.77 0.875001 0.687692
1227.91 0.875001 0.687692
1228.04 0.875001 0.687692
1228.17 0.875001 0.687692
1228.31 0.875001 0.687692
1228.44 0.875001 0.687692
1228.57 0.875001 0.687692
1228.7 0.875001 0.687692
1228.84 0.875001 0.687692
1228.97 0.875001 0.687692
1229.1 0.875001 0.687692
1229.24 0.875001 0.687692
1229.37 0.875001 0.687692
1229.5 0.875001 0.687692
1229.63 0.875001 0.687692
1229.77 0.875001 0.687692
1229.9 0.875001 0.687692
1230.03 0.875001 0.687692
1230.17 0.875001 0.687692
1230.3 0.875001 0.687692
1230.43 0.875001 0.687692
1230.56 0.875001 0.687692
1230.7 0.875001 0.687692
1230.83 0.875001 0.687692
1230.96 0.875001 0.687692
1231.1 0.875002 0.687692
1231.23 0.875002 0.687692
1231.36 0.875002 0.687692
1231.49 0.875002 0.687692
1231.63 0.875002 0.687692
1231.76 0.875002 0.687692
1231.89 0.875002 0.687692
1232.03 0.875002 0.687692
1232.16 0.875002 0.687692
1232.29 0.875002 0.687692
1232.42 0.875002 0.687692
1232.56 0.875002 0.687692
1232.69 0.875002 0.687692
1232.82 0.875002 0.687692
1232.95 0.875002 0.687692
1233.09 0.875002 0.687692
1233.22 0.875002 0.687692
1233.35 0.875002 0.687692
1233.49 0.875002 0.687692
1233.62 0.875002 0.687692
1233.75 0.875002 0.687692
1233.88 0.875002 0.687692
1234.02 0.875002 0.687692
1234.15 0.875002 0.687692
1234.28 0.875002 0.687692
1234.42 0.875002 0.687692
1234.55 0.875002 0.687692
1234.68 0.875002 0.687692
1234.81 0.875002 0.687692
1234.95 0.875002 0.687692
1235.08 0.875002 0.687692
1235.21 0.875002 0.687692
1235.35 0.875002 0.687692
1235.48 0.875002 0.687692
1235.61 0.875002 0.687692
1235.74 0.875002 0.687692
1235.88 0.875002 0.687692
1236.01 0.875002 0.687692
1236.14 0.875002 0.687692
1236.28 0.875002 0.687692
1236.41 0.875002 0.687692
1236.54 0.875002 0.687692
1236.67 0.875002 0.687692
1236.81 0.875002 0.687692
1236.94 0.875002 0.687692
1237.07 0.875002 0.687692
1237.21 0.875002 0.687692
1237.34 0.875002 0.687692
1237.47 0.875002 0.687692
1237.6 0.875002 0.687692
1237.74 0.875002 0.687692
1237.87 0.875002 0.687692
1238 0.875002 0.687692
1238.14 0.875002 0.687692
1238.27 0.875002 0.687692
1238.4 0.875002 0.687692
1238.53 0.875002 0.687692
1238.67 0.875002 0.687692
1238.8 0.875002 0.687692
1238.93 0.875002 0.687692
1239.07 0.875002 0.687692
1239.2 0.875002 0.687692
1239.33 0.875003 0.687692
1239.46 0.875003 0.687692
1239.6 0.875003 0.687692
1239.73 0.875003 0.687692
1239.86 0.875003 0.687692
1240 0.875003 0.687692
1240.13 0.875003 0.687692
1240.26 0.875003 0.687692
1240.39 0.875003 0.687692
1240.53 0.875003 0.687692
1240.66 0.875003 0.687692
1240.79 0.875003 0.687692
1240.93 0.875003 0.687692
1241.06 0.875003 0.687692
1241.19 0.875003 0.687692
1241.32 0.875003 0.687692
1241.46 0.875003 0.687692
1241.59 0.875003 0.687692
1241.72 0.875003 0.687692
1241.86 0.875003 0.687692
1241.99 0.875003 0.687692
1242.12 0.875003 0.687692
1242.25 0.875003 0.687692
1242.39 0.875003 0.687692
1242.52 0.875003 0.687692
1242.65 0.875003 0.687692
1242.79 0.875003 0.687692
1242.92 0.875003 0.687692
1243.05 0.875003 0.687692
1243.18 0.875003 0.687692
1243.32 0.875003 0.687692
1243.45 0.875003 0.687692
1243.58 0.875003 0.687692
1243.72 0.875003 0.687692
1243.85 0.875003 0.687692
1243.98 0.875003 0.687692
1244.11 0.875003 0.687692
1244.25 0.875003 0.687692
1244.38 0.875003 0.687692
1244.51 0.875003 0.687692
1244.65 0.875003 0.687692
1244.78 0.875003 0.687692
1244.91 0.875003 0.687692
1245.04 0.875003 0.687692
1245.18 0.875003 0.687692
1245.31 0.875003 0.687692
1245.44 0.875003 0.687692
1245.58 0.875003 0.687692
1245.71 0.875003 0.687692
1245.84 0.875003 0.687692
1245.97 0.875003 0.687692
1246.11 0.875003 0.687692
1246.24 0.875003 0.687692
1246.37 0.875003 0.687692
1246.51 0.875003 0.687692
1246.64 0.875003 0.687692
1246.77 0.875003 0.687692
1246.9 0.875003 0.687692
1247.04 0.875003 0.687692
1247.17 0.875003 0.687692
1247.3 0.875003 0.687692
1247.44 0.875003 0.687692
1247.57 0.875004 0.687692
1247.7 0.875004 0.687692
1247.83 0.875004 0.687692
1247.97 0.875004 0.687692
1248.1 0.875004 0.687692
1248.23 0.875004 0.687692
1248.37 0.875004 0.687692
1248.5 0.875004 0.687692
1248.63 0.875004 0.687692
1248.76 0.875004 0.687692
1248.9 0.875004 0.687692
1249.03 0.875004 0.687692
1249.16 0.875004 0.687692
1249.3 0.875004 0.687692
1249.43 0.875004 0.687692
1249.56 0.875004 0.687692
1249.69 0.875004 0.687692
1249.83 0.875004 0.687692
1249.96 0.875004 0.687692
1250.09 0.875004 0.687692
1250.23 0.875004 0.687692
1250.36 0.875004 0.687692
1250.49 0.875004 0.687692
1250.62 0.875004 0.687692
1250.76 0.875004 0.687693
1250.89 0.875004 0.687693
1251.02 0.875004 0.687693
1251.16 0.875004 0.687693
1251.29 0.875004 0.687693
1251.42 0.875004 0.687693
1251.55 0.875004 0.687693
1251.69 0.875004 0.687693
1251.82 0.875004 0.687693
1251.95 0.875004 0.687693
1252.09 0.875004 0.687693
1252.22 0.875004 0.687693
1252.35 0.875004 0.687693
1252.48 0.875004 0.687693
1252.62 0.875004 0.687693
1252.75 0.875004 0.687693
1252.88 0.875004 0.687693
1253.02 0.875004 0.687693
1253.15 0.875004 0.687693
1253.28 0.875004 0.687693
1253.41 0.875004 0.687693
1253.55 0.875004 0.687693
1253.68 0.875004 0.687693
1253.81 0.875004 0.687693
1253.95 0.875004 0.687693
1254.08 0.875004 0.687693
1254.21 0.875004 0.687693
1254.34 0.875004 0.687693
1254.48 0.875004 0.687693
1254.61 0.875004 0.687693
1254.74 0.875004 0.687693
1254.88 0.875004 0.687693
1255.01 0.875004 0.687693
1255.14 0.875004 0.687693
1255.27 0.875004 0.687693
1255.41 0.875004 0.687693
1255.54 0.875004 0.687693
1255.67 0.875004 0.687693
1255.81 0.875004 0.687693
1255.94 0.875004 0.687693
1256.07 0.875005 0.687693
1256.2 0.875005 0.687693
1256.34 0.875005 0.687693
1256.47 0.875005 0.687693
1256.6 0.875005 0.687693
1256.74 0.875005 0.687693
1256.87 0.875005 0.687693
1257 0.875005 0.687693
1257.13 0.875005 0.687693
1257.27 0.875005 0.687693
1257.4 0.875005 0.687693
1257.53 0.875005 0.687693
1257.67 0.875005 0.687693
1257.8 0.875005 0.687693
1257.93 0.875005 0.687693
1258.06 0.875005 0.687693
1258.2 0.875005 0.687693
1258.33 0.875005 0.687693
1258.46 0.875005 0.687693
1258.6 0.875005 0.687693
1258.73 0.875005 0.687693
1258.86 0.875005 0.687693
1258.99 0.875005 0.687693
1259.13 0.875005 0.687693
1259.26 0.875005 0.687693
1259.39 0.875005 0.687693
1259.53 0.875005 0.687693
1259.66 0.875005 0.687693
1259.79 0.875005 0.687693
1259.92 0.875005 0.687693
1260.06 0.875005 0.687693
1260.19 0.875005 0.687693
1260.32 0.875005 0.687693
1260.46 0.875005 0.687693
1260.59 0.875005 0.687693
1260.72 0.875005 0.687693
1260.85 0.875005 0.687693
1260.99 0.875005 0.687693
1261.12 0.875005 0.687693
1261.25 0.875005 0.687693
1261.39 0.875005 0.687693
1261.52 0.875005 0.687693
1261.65 0.875005 0.687693
1261.78 0.875005 0.687693
1261.92 0.875005 0.687693
1262.05 0.875005 0.687693
1262.18 0.875005 0.687693
1262.32 0.875005 0.687693
1262.45 0.875005 0.687693
1262.58 0.875005 0.687693
1262.71 0.875005 0.687693
1262.85 0.875005 0.687693
1262.98 0.875005 0.687693
1263.11 0.875005 0.687693
1263.25 0.875005 0.687693
1263.38 0.875005 0.687693
1263.51 0.875005 0.687693
1263.64 0.875005 0.687693
1263.78 0.875005 0.687693
1263.91 0.875005 0.687693
1264.04 0.875005 0.687693
1264.18 0.875005 0.687693
1264.31 0.875005 0.687693
1264.44 0.875005 0.687693
1264.57 0.875006 0.687693
1264.71 0.875006 0.687693
1264.84 0.875006 0.687693
1264.97 0.875006 0.687693
1265.11 0.875006 0.687693
1265.24 0.875006 0.687693
1265.37 0.875006 0.687693
1265.5 0.875006 0.687693
1265.64 0.875006 0.687693
1265.77 0.875006 0.687693
1265.9 0.875006 0.687693
1266.03 0.875006 0.687693
1266.17 0.875006 0.687693
1266.3 0.875006 0.687693
1266.43 0.875006 0.687693
1266.57 0.875006 0.687693
1266.7 0.875006 0.687693
1266.83 0.875006 0.687693
1266.96 0.875006 0.687693
1267.1 0.875006 0.687693
1267.23 0.875006 0.687693
1267.36 0.875006 0.687693
1267.5 0.875006 0.687693
1267.63 0.875006 0.687693
1267.76 0.875006 0.687693
1267.89 0.875006 0.687693
1268.03 0.875006 0.687693
1268.16 0.875006 0.687693
1268.29 0.875006 0.687693
1268.43 0.875006 0.687693
1268.56 0.875006 0.687693
1268.69 0.875006 0.687693
1268.82 0.875006 0.687693
1268.96 0.875006 0.687693
1269.09 0.875006 0.687693
1269.22 0.875006 0.687693
1269.36 0.875006 0.687693
1269.49 0.875006 0.687693
1269.62 0.875006 0.687693
1269.75 0.875006 0.687693
1269.89 0.875006 0.687693
1270.02 0.875006 0.687693
1270.15 0.875006 0.687693
1270.29 0.875006 0.687693
1270.42 0.875006 0.687693
1270.55 0.875006 0.687693
1270.68 0.875006 0.687693
1270.82 0.875006 0.687693
1270.95 0.875006 0.687693
1271.08 0.875006 0.687693
1271.22 0.875006 0.687693
1271.35 0.875006 0.687693
1271.48 0.875006 0.687693
1271.61 0.875006 0.687693
1271.75 0.875006 0.687693
1271.88 0.875006 0.687693
1272.01 0.875006 0.687693
1272.15 0.875006 0.687693
1272.28 0.875006 0.687693
1272.41 0.875006 0.687693
1272.54 0.875006 0.687693
1272.68 0.875006 0.687693
1272.81 0.875006 0.687693
1272.94 0.875006 0.687693
1273.08 0.875006 0.687693
1273.21 0.875007 0.687693
1273.34 0.875007 0.687693
1273.47 0.875007 0.687693
1273.61 0.875007 0.687693
1273.74 0.875007 0.687693
1273.87 0.875007 0.687693
1274.01 0.875007 0.687693
1274.14 0.875007 0.687693
1274.27 0.875007 0.687693
1274.4 0.875007 0.687693
1274.54 0.875007 0.687693
1274.67 0.875007 0.687693
1274.8 0.875007 0.687693
1274.94 0.875007 0.687693
1275.07 0.875007 0.687693
1275.2 0.875007 0.687693
1275.33 0.875007 0.687693
1275.47 0.875007 0.687693
1275.6 0.875007 0.687693
1275.73 0.875007 0.687693
1275.87 0.875007 0.687693
1276 0.875007 0.687693
1276.13 0.875007 0.687693
1276.26 0.875007 0.687693
1276.4 0.875007 0.687693
1276.53 0.875007 0.687693
1276.66 0.875007 0.687693
1276.8 0.875007 0.687693
1276.93 0.875007 0.687693
1277.06 0.875007 0.687693
1277.19 0.875007 0.687693
1277.33 0.875007 0.687693
1277.46 0.875007 0.687693
1277.59 0.875007 0.687693
1277.73 0.875007 0.687693
1277.86 0.875007 0.687693
1277.99 0.875007 0.687693
1278.12 0.875007 0.687693
1278.26 0.875007 0.687693
1278.39 0.875007 0.687693
1278.52 0.875007 0.687693
1278.66 0.875007 0.687693
1278.79 0.875007 0.687693
1278.92 0.875007 0.687693
1279.05 0.875007 0.687693
1279.19 0.875007 0.687693
1279.32 0.875007 0.687693
1279.45 0.875007 0.687693
1279.59 0.875007 0.687693
1279.72 0.875007 0.687693
1279.85 0.875007 0.687693
1279.98 0.875007 0.687694
1280.12 0.875007 0.687694
1280.25 0.875007 0.687694
1280.38 0.875007 0.687694
1280.52 0.875007 0.687694
1280.65 0.875007 0.687694
1280.78 0.875007 0.687694
1280.91 0.875007 0.687694
1281.05 0.875007 0.687694
1281.18 0.875007 0.687694
1281.31 0.875007 0.687694
1281.45 0.875007 0.687694
1281.58 0.875007 0.687694
1281.71 0.875007 0.687694
1281.84 0.875007 0.687694
1281.98 0.875008 0.687694
1282.11 0.875008 0.687694
1282.24 0.875008 0.687694
1282.38 0.875008 0.687694
1282.51 0.875008 0.687694
1282.64 0.875008 0.687694
1282.77 0.875008 0.687694
1282.91 0.875008 0.687694
1283.04 0.875008 0.687694
1283.17 0.875008 0.687694
1283.31 0.875008 0.687694
1283.44 0.875008 0.687694
1283.57 0.875008 0.687694
1283.7 0.875008 0.687694
1283.84 0.875008 0.687694
1283.97 0.875008 0.687694
1284.1 0.875008 0.687694
1284.24 0.875008 0.687694
1284.37 0.875008 0.687694
1284.5 0.875008 0.687694
1284.63 0.875008 0.687694
1284.77 0.875008 0.687694
1284.9 0.875008 0.687694
1285.03 0.875008 0.687694
1285.17 0.875008 0.687694
1285.3 0.875008 0.687694
1285.43 0.875008 0.687694
1285.56 0.875008 0.687694
1285.7 0.875008 0.687694
1285.83 0.875008 0.687694
1285.96 0.875008 0.687694
1286.1 0.875008 0.687694
1286.23 0.875008 0.687694
1286.36 0.875008 0.687694
1286.49 0.875008 0.687694
1286.63 0.875008 0.687694
1286.76 0.875008 0.687694
1286.89 0.875008 0.687694
1287.03 0.875008 0.687694
1287.16 0.875008 0.687694
1287.29 0.875008 0.687694
1287.42 0.875008 0.687694
1287.56 0.875008 0.687694
1287.69 0.875008 0.687694
1287.82 0.875008 0.687694
1287.96 0.875008 0.687694
1288.09 0.875008 0.687694
1288.22 0.875008 0.687694
1288.35 0.875008 0.687694
1288.49 0.875008 0.687694
1288.62 0.875008 0.687694
1288.75 0.875008 0.687694
1288.89 0.875008 0.687694
1289.02 0.875008 0.687694
1289.15 0.875008 0.687694
1289.28 0.875008 0.687694
1289.42 0.875008 0.687694
1289.55 0.875008 0.687694
1289.68 0.875008 0.687694
1289.82 0.875008 0.687694
1289.95 0.875008 0.687694
1290.08 0.875008 0.687694
1290.21 0.875008 0.687694
1290.35 0.875008 0.687694
1290.48 0.875008 0.687694
1290.61 0.875008 0.687694
1290.75 0.875008 0.687694
1290.88 0.875009 0.687694
1291.01 0.875009 0.687694
1291.14 0.875009 0.687694
1291.28 0.875009 0.687694
1291.41 0.875009 0.687694
1291.54 0.875009 0.687694
1291.68 0.875009 0.687694
1291.81 0.875009 0.687694
1291.94 0.875009 0.687694
1292.07 0.875009 0.687694
1292.21 0.875009 0.687694
1292.34 0.875009 0.687694
1292.47 0.875009 0.687694
1292.61 0.875009 0.687694
1292.74 0.875009 0.687694
1292.87 0.875009 0.687694
1293 0.875009 0.687694
1293.14 0.875009 0.687694
1293.27 0.875009 0.687694
1293.4 0.875009 0.687694
1293.54 0.875009 0.687694
1293.67 0.875009 0.687694
1293.8 0.875009 0.687694
1293.93 0.875009 0.687694
1294.07 0.875009 0.687694
1294.2 0.875009 0.687694
1294.33 0.875009 0.687694
1294.47 0.875009 0.687694
1294.6 0.875009 0.687694
1294.73 0.875009 0.687694
1294.86 0.875009 0.687694
1295 0.875009 0.687694
1295.13 0.875009 0.687694
1295.26 0.875009 0.687694
1295.4 0.875009 0.687694
1295.53 0.875009 0.687694
1295.66 0.875009 0.687694
1295.79 0.875009 0.687694
1295.93 0.875009 0.687694
1296.06 0.875009 0.687694
1296.19 0.875009 0.687694
1296.33 0.875009 0.687694
1296.46 0.875009 0.687694
1296.59 0.875009 0.687694
1296.72 0.875009 0.687694
1296.86 0.875009 0.687694
1296.99 0.875009 0.687694
1297.12 0.875009 0.687694
1297.26 0.875009 0.687694
1297.39 0.875009 0.687694
1297.52 0.875009 0.687694
1297.65 0.875009 0.687694
1297.79 0.875009 0.687694
1297.92 0.875009 0.687694
1298.05 0.875009 0.687694
1298.18 0.875009 0.687694
1298.32 0.875009 0.687694
1298.45 0.875009 0.687694
1298.58 0.875009 0.687694
1298.72 0.875009 0.687694
1298.85 0.875009 0.687694
1298.98 0.875009 0.687694
1299.11 0.875009 0.687694
1299.25 0.875009 0.687694
1299.38 0.875009 0.687694
1299.51 0.875009 0.687694
1299.65 0.875009 0.687694
1299.78 0.875009 0.687694
1299.91 0.87501 0.687694
1300.04 0.87501 0.687694
1300.18 0.87501 0.687694
1300.31 0.87501 0.687694
1300.44 0.87501 0.687694
1300.58 0.87501 0.687694
1300.71 0.87501 0.687694
1300.84 0.87501 0.687694
1300.97 0.87501 0.687694
1301.11 0.87501 0.687694
1301.24 0.87501 0.687694
1301.37 0.87501 0.687694
1301.51 0.87501 0.687694
1301.64 0.87501 0.687694
1301.77 0.87501 0.687694
1301.9 0.87501 0.687694
1302.04 0.87501 0.687694
1302.17 0.87501 0.687694
1302.3 0.87501 0.687694
1302.44 0.87501 0.687694
1302.57 0.87501 0.687694
1302.7 0.87501 0.687694
1302.83 0.87501 0.687694
1302.97 0.87501 0.687694
1303.1 0.87501 0.687694
1303.23 0.87501 0.687694
1303.37 0.87501 0.687694
1303.5 0.87501 0.687694
1303.63 0.87501 0.687694
1303.76 0.87501 0.687694
1303.9 0.87501 0.687694
1304.03 0.87501 0.687694
1304.16 0.87501 0.687694
1304.3 0.87501 0.687694
1304.43 0.87501 0.687694
1304.56 0.87501 0.687694
1304.69 0.87501 0.687694
1304.83 0.87501 0.687694
1304.96 0.87501 0.687694
1305.09 0.87501 0.687694
1305.23 0.87501 0.687694
1305.36 0.87501 0.687694
1305.49 0.87501 0.687694
1305.62 0.87501 0.687694
1305.76 0.87501 0.687694
1305.89 0.87501 0.687694
1306.02 0.87501 0.687694
1306.16 0.87501 0.687694
1306.29 0.87501 0.687694
1306.42 0.87501 0.687694
1306.55 0.87501 0.687694
1306.69 0.87501 0.687694
1306.82 0.87501 0.687694
1306.95 0.87501 0.687694
1307.09 0.87501 0.687694
1307.22 0.87501 0.687694
1307.35 0.87501 0.687694
1307.48 0.87501 0.687694
1307.62 0.87501 0.687694
1307.75 0.87501 0.687694
1307.88 0.87501 0.687694
1308.02 0.87501 0.687694
1308.15 0.87501 0.687694
1308.28 0.87501 0.687694
1308.41 0.87501 0.687694
1308.55 0.87501 0.687694
1308.68 0.87501 0.687694
1308.81 0.87501 0.687694
1308.95 0.87501 0.687694
1309.08 0.875011 0.687694
1309.21 0.875011 0.687694
1309.34 0.875011 0.687694
1309.48 0.875011 0.687694
1309.61 0.875011 0.687694
1309.74 0.875011 0.687694
1309.88 0.875011 0.687694
1310.01 0.875011 0.687694
1310.14 0.875011 0.687694
1310.27 0.875011 0.687694
1310.41 0.875011 0.687694
1310.54 0.875011 0.687694
1310.67 0.875011 0.687695
1310.81 0.875011 0.687695
1310.94 0.875011 0.687695
1311.07 0.875011 0.687695
1311.2 0.875011 0.687695
1311.34 0.875011 0.687695
1311.47 0.875011 0.687695
1311.6 0.875011 0.687695
1311.74 0.875011 0.687695
1311.87 0.875011 0.687695
1312 0.875011 0.687695
1312.13 0.875011 0.687695
1312.27 0.875011 0.687695
1312.4 0.875011 0.687695
1312.53 0.875011 0.687695
1312.67 0.875011 0.687695
1312.8 0.875011 0.687695
1312.93 0.875011 0.687695
1313.06 0.875011 0.687695
1313.2 0.875011 0.687695
1313.33 0.875011 0.687695
1313.46 0.875011 0.687695
1313.6 0.875011 0.687695
1313.73 0.875011 0.687695
1313.86 0.875011 0.687695
1313.99 0.875011 0.687695
1314.13 0.875011 0.687695
1314.26 0.875011 0.687695
1314.39 0.875011 0.687695
1314.53 0.875011 0.687695
1314.66 0.875011 0.687695
1314.79 0.875011 0.687695
1314.92 0.875011 0.687695
1315.06 0.875011 0.687695
1315.19 0.875011 0.687695
1315.32 0.875011 0.687695
1315.46 0.875011 0.687695
1315.59 0.875011 0.687695
1315.72 0.875011 0.687695
1315.85 0.875011 0.687695
1315.99 0.875011 0.687695
1316.12 0.875011 0.687695
1316.25 0.875011 0.687695
1316.39 0.875011 0.687695
1316.52 0.875011 0.687695
1316.65 0.875011 0.687695
1316.78 0.875011 0.687695
1316.92 0.875011 0.687695
1317.05 0.875011 0.687695
1317.18 0.875011 0.687695
1317.32 0.875011 0.687695
1317.45 0.875011 0.687695
1317.58 0.875011 0.687695
1317.71 0.875011 0.687695
1317.85 0.875011 0.687695
1317.98 0.875011 0.687695
1318.11 0.875011 0.687695
1318.25 0.875011 0.687695
1318.38 0.875012 0.687695
1318.51 0.875012 0.687695
1318.64 0.875012 0.687695
1318.78 0.875012 0.687695
1318.91 0.875012 0.687695
1319.04 0.875012 0.687695
1319.18 0.875012 0.687695
1319.31 0.875012 0.687695
1319.44 0.875012 0.687695
1319.57 0.875012 0.687695
1319.71 0.875012 0.687695
1319.84 0.875012 0.687695
1319.97 0.875012 0.687695
1320.11 0.875012 0.687695
1320.24 0.875012 0.687695
1320.37 0.875012 0.687695
1320.5 0.875012 0.687695
1320.64 0.875012 0.687695
1320.77 0.875012 0.687695
1320.9 0.875012 0.687695
1321.04 0.875012 0.687695
1321.17 0.875012 0.687695
1321.3 0.875012 0.687695
1321.43 0.875012 0.687695
1321.57 0.875012 0.687695
1321.7 0.875012 0.687695
1321.83 0.875012 0.687695
1321.97 0.875012 0.687695
1322.1 0.875012 0.687695
1322.23 0.875012 0.687695
1322.36 0.875012 0.687695
1322.5 0.875012 0.687695
1322.63 0.875012 0.687695
1322.76 0.875012 0.687695
1322.9 0.875012 0.687695
1323.03 0.875012 0.687695
1323.16 0.875012 0.687695
1323.29 0.875012 0.687695
1323.43 0.875012 0.687695
1323.56 0.875012 0.687695
1323.69 0.875012 0.687695
1323.83 0.875012 0.687695
1323.96 0.875012 0.687695
1324.09 0.875012 0.687695
1324.22 0.875012 0.687695
1324.36 0.875012 0.687695
1324.49 0.875012 0.687695
1324.62 0.875012 0.687695
1324.76 0.875012 0.687695
1324.89 0.875012 0.687695
1325.02 0.875012 0.687695
1325.15 0.875012 0.687695
1325.29 0.875012 0.687695
1325.42 0.875012 0.687695
1325.55 0.875012 0.687695
1325.69 0.875012 0.687695
1325.82 0.875012 0.687695
1325.95 0.875012 0.687695
1326.08 0.875012 0.687695
1326.22 0.875012 0.687695
1326.35 0.875012 0.687695
1326.48 0.875012 0.687695
1326.62 0.875012 0.687695
1326.75 0.875012 0.687695
1326.88 0.875012 0.687695
1327.01 0.875012 0.687695
1327.15 0.875012 0.687695
1327.28 0.875012 0.687695
1327.41 0.875012 0.687695
1327.55 0.875012 0.687695
1327.68 0.875012 0.687695
1327.81 0.875013 0.687695
1327.94 0.875013 0.687695
1328.08 0.875013 0.687695
1328.21 0.875013 0.687695
1328.34 0.875013 0.687695
1328.48 0.875013 0.687695
1328.61 0.875013 0.687695
1328.74 0.875013 0.687695
1328.87 0.875013 0.687695
1329.01 0.875013 0.687695
1329.14 0.875013 0.687695
1329.27 0.875013 0.687695
1329.41 0.875013 0.687695
1329.54 0.875013 0.687695
1329.67 0.875013 0.687695
1329.8 0.875013 0.687695
1329.94 0.875013 0.687695
1330.07 0.875013 0.687695
1330.2 0.875013 0.687695
1330.33 0.875013 0.687695
1330.47 0.875013 0.687695
1330.6 0.875013 0.687695
1330.73 0.875013 0.687695
1330.87 0.875013 0.687695
1331 0.875013 0.687695
1331.13 0.875013 0.687695
1331.26 0.875013 0.687695
1331.4 0.875013 0.687695
1331.53 0.875013 0.687695
1331.66 0.875013 0.687695
1331.8 0.875013 0.687695
1331.93 0.875013 0.687695
1332.06 0.875013 0.687695
1332.19 0.875013 0.687695
1332.33 0.875013 0.687695
1332.46 0.875013 0.687695
1332.59 0.875013 0.687695
1332.73 0.875013 0.687695
1332.86 0.875013 0.687695
1332.99 0.875013 0.687695
1333.12 0.875013 0.687695
1333.26 0.875013 0.687695
1333.39 0.875013 0.687695
1333.52 0.875013 0.687695
1333.66 0.875013 0.687695
1333.79 0.875013 0.687695
1333.92 0.875013 0.687695
1334.05 0.875013 0.687695
1334.19 0.875013 0.687695
1334.32 0.875013 0.687695
1334.45 0.875013 0.687695
1334.59 0.875013 0.687695
1334.72 0.875013 0.687695
1334.85 0.875013 0.687695
1334.98 0.875013 0.687695
1335.12 0.875013 0.687695
1335.25 0.875013 0.687695
1335.38 0.875013 0.687695
1335.52 0.875013 0.687695
1335.65 0.875013 0.687695
1335.78 0.875013 0.687695
1335.91 0.875013 0.687695
1336.05 0.875013 0.687695
1336.18 0.875013 0.687695
1336.31 0.875013 0.687695
1336.45 0.875013 0.687695
1336.58 0.875013 0.687695
1336.71 0.875013 0.687695
1336.84 0.875013 0.687695
1336.98 0.875013 0.687695
1337.11 0.875013 0.687695
1337.24 0.875013 0.687695
1337.38 0.875014 0.687695
1337.51 0.875014 0.687695
1337.64 0.875014 0.687695
1337.77 0.875014 0.687695
1337.91 0.875014 0.687695
1338.04 0.875014 0.687695
1338.17 0.875014 0.687695
1338.31 0.875014 0.687695
1338.44 0.875014 0.687695
1338.57 0.875014 0.687695
1338.7 0.875014 0.687695
1338.84 0.875014 0.687695
1338.97 0.875014 0.687695
1339.1 0.875014 0.687695
1339.24 0.875014 0.687695
1339.37 0.875014 0.687695
1339.5 0.875014 0.687695
1339.63 0.875014 0.687695
1339.77 0.875014 0.687695
1339.9 0.875014 0.687695
1340.03 0.875014 0.687695
1340.17 0.875014 0.687695
1340.3 0.875014 0.687695
1340.43 0.875014 0.687695
1340.56 0.875014 0.687695
1340.7 0.875014 0.687695
1340.83 0.875014 0.687695
1340.96 0.875014 0.687695
1341.1 0.875014 0.687695
1341.23 0.875014 0.687695
1341.36 0.875014 0.687695
1341.49 0.875014 0.687695
1341.63 0.875014 0.687695
1341.76 0.875014 0.687695
1341.89 0.875014 0.687695
1342.03 0.875014 0.687695
1342.16 0.875014 0.687695
1342.29 0.875014 0.687695
1342.42 0.875014 0.687695
1342.56 0.875014 0.687695
1342.69 0.875014 0.687696
1342.82 0.875014 0.687696
1342.96 0.875014 0.687696
1343.09 0.875014 0.687696
1343.22 0.875014 0.687696
1343.35 0.875014 0.687696
1343.49 0.875014 0.687696
1343.62 0.875014 0.687696
1343.75 0.875014 0.687696
1343.89 0.875014 0.687696
1344.02 0.875014 0.687696
1344.15 0.875014 0.687696
1344.28 0.875014 0.687696
1344.42 0.875014 0.687696
1344.55 0.875014 0.687696
1344.68 0.875014 0.687696
1344.82 0.875014 0.687696
1344.95 0.875014 0.687696
1345.08 0.875014 0.687696
1345.21 0.875014 0.687696
1345.35 0.875014 0.687696
1345.48 0.875014 0.687696
1345.61 0.875014 0.687696
1345.75 0.875014 0.687696
1345.88 0.875014 0.687696
1346.01 0.875014 0.687696
1346.14 0.875014 0.687696
1346.28 0.875014 0.687696
1346.41 0.875014 0.687696
1346.54 0.875014 0.687696
1346.68 0.875014 0.687696
1346.81 0.875014 0.687696
1346.94 0.875015 0.687696
1347.07 0.875015 0.687696
1347.21 0.875015 0.687696
1347.34 0.875015 0.687696
1347.47 0.875015 0.687696
1347.61 0.875015 0.687696
1347.74 0.875015 0.687696
1347.87 0.875015 0.687696
1348 0.875015 0.687696
1348.14 0.875015 0.687696
1348.27 0.875015 0.687696
1348.4 0.875015 0.687696
1348.54 0.875015 0.687696
1348.67 0.875015 0.687696
1348.8 0.875015 0.687696
1348.93 0.875015 0.687696
1349.07 0.875015 0.687696
1349.2 0.875015 0.687696
1349.33 0.875015 0.687696
1349.47 0.875015 0.687696
1349.6 0.875015 0.687696
1349.73 0.875015 0.687696
1349.86 0.875015 0.687696
1350 0.875015 0.687696
1350.13 0.875015 0.687696
1350.26 0.875015 0.687696
1350.4 0.875015 0.687696
1350.53 0.875015 0.687696
1350.66 0.875015 0.687696
1350.79 0.875015 0.687696
1350.93 0.875015 0.687696
1351.06 0.875015 0.687696
1351.19 0.875015 0.687696
1351.33 0.875015 0.687696
1351.46 0.875015 0.687696
1351.59 0.875015 0.687696
1351.72 0.875015 0.687696
1351.86 0.875015 0.687696
1351.99 0.875015 0.687696
1352.12 0.875015 0.687696
1352.26 0.875015 0.687696
1352.39 0.875015 0.687696
1352.52 0.875015 0.687696
1352.65 0.875015 0.687696
1352.79 0.875015 0.687696
1352.92 0.875015 0.687696
1353.05 0.875015 0.687696
1353.19 0.875015 0.687696
1353.32 0.875015 0.687696
1353.45 0.875015 0.687696
1353.58 0.875015 0.687696
1353.72 0.875015 0.687696
1353.85 0.875015 0.687696
1353.98 0.875015 0.687696
1354.12 0.875015 0.687696
1354.25 0.875015 0.687696
1354.38 0.875015 0.687696
1354.51 0.875015 0.687696
1354.65 0.875015 0.687696
1354.78 0.875015 0.687696
1354.91 0.875015 0.687696
1355.05 0.875015 0.687696
1355.18 0.875015 0.687696
1355.31 0.875015 0.687696
1355.44 0.875015 0.687696
1355.58 0.875015 0.687696
1355.71 0.875015 0.687696
1355.84 0.875015 0.687696
1355.98 0.875015 0.687696
1356.11 0.875015 0.687696
1356.24 0.875015 0.687696
1356.37 0.875015 0.687696
1356.51 0.875015 0.687696
1356.64 0.875015 0.687696
1356.77 0.875016 0.687696
1356.91 0.875016 0.687696
1357.04 0.875016 0.687696
1357.17 0.875016 0.687696
1357.3 0.875016 0.687696
1357.44 0.875016 0.687696
1357.57 0.875016 0.687696
1357.7 0.875016 0.687696
1357.84 0.875016 0.687696
1357.97 0.875016 0.687696
1358.1 0.875016 0.687696
1358.23 0.875016 0.687696
1358.37 0.875016 0.687696
1358.5 0.875016 0.687696
1358.63 0.875016 0.687696
1358.77 0.875016 0.687696
1358.9 0.875016 0.687696
1359.03 0.875016 0.687696
1359.16 0.875016 0.687696
1359.3 0.875016 0.687696
1359.43 0.875016 0.687696
1359.56 0.875016 0.687696
1359.7 0.875016 0.687696
1359.83 0.875016 0.687696
1359.96 0.875016 0.687696
1360.09 0.875016 0.687696
1360.23 0.875016 0.687696
1360.36 0.875016 0.687696
1360.49 0.875016 0.687696
1360.63 0.875016 0.687696
1360.76 0.875016 0.687696
1360.89 0.875016 0.687696
1361.02 0.875016 0.687696
1361.16 0.875016 0.687696
1361.29 0.875016 0.687696
1361.42 0.875016 0.687696
1361.56 0.875016 0.687696
1361.69 0.875016 0.687696
1361.82 0.875016 0.687696
1361.95 0.875016 0.687696
1362.09 0.875016 0.687696
1362.22 0.875016 0.687696
1362.35 0.875016 0.687696
1362.48 0.875016 0.687696
1362.62 0.875016 0.687696
1362.75 0.875016 0.687696
1362.88 0.875016 0.687696
1363.02 0.875016 0.687696
1363.15 0.875016 0.687696
1363.28 0.875016 0.687696
1363.41 0.875016 0.687696
1363.55 0.875016 0.687696
1363.68 0.875016 0.687696
1363.81 0.875016 0.687696
1363.95 0.875016 0.687696
1364.08 0.875016 0.687696
1364.21 0.875016 0.687696
1364.34 0.875016 0.687696
1364.48 0.875016 0.687696
1364.61 0.875016 0.687696
1364.74 0.875016 0.687696
1364.88 0.875016 0.687696
1365.01 0.875016 0.687696
1365.14 0.875016 0.687696
1365.27 0.875016 0.687696
1365.41 0.875016 0.687696
1365.54 0.875016 0.687696
1365.67 0.875016 0.687696
1365.81 0.875016 0.687696
1365.94 0.875016 0.687696
1366.07 0.875016 0.687696
1366.2 0.875016 0.687696
1366.34 0.875016 0.687696
1366.47 0.875016 0.687696
1366.6 0.875016 0.687696
1366.74 0.875017 0.687696
1366.87 0.875017 0.687696
1367 0.875017 0.687696
1367.13 0.875017 0.687696
1367.27 0.875017 0.687696
1367.4 0.875017 0.687696
1367.53 0.875017 0.687696
1367.67 0.875017 0.687696
1367.8 0.875017 0.687696
1367.93 0.875017 0.687696
1368.06 0.875017 0.687696
1368.2 0.875017 0.687696
1368.33 0.875017 0.687696
1368.46 0.875017 0.687696
1368.6 0.875017 0.687696
1368.73 0.875017 0.687696
1368.86 0.875017 0.687696
1368.99 0.875017 0.687696
1369.13 0.875017 0.687696
1369.26 0.875017 0.687696
1369.39 0.875017 0.687696
1369.53 0.875017 0.687696
1369.66 0.875017 0.687696
1369.79 0.875017 0.687696
1369.92 0.875017 0.687696
1370.06 0.875017 0.687696
1370.19 0.875017 0.687696
1370.32 0.875017 0.687696
1370.46 0.875017 0.687696
1370.59 0.875017 0.687696
1370.72 0.875017 0.687696
1370.85 0.875017 0.687696
1370.99 0.875017 0.687696
1371.12 0.875017 0.687696
1371.25 0.875017 0.687696
1371.39 0.875017 0.687696
1371.52 0.875017 0.687696
1371.65 0.875017 0.687696
1371.78 0.875017 0.687696
1371.92 0.875017 0.687696
1372.05 0.875017 0.687696
1372.18 0.875017 0.687696
1372.32 0.875017 0.687696
1372.45 0.875017 0.687696
1372.58 0.875017 0.687696
1372.71 0.875017 0.687696
1372.85 0.875017 0.687696
1372.98 0.875017 0.687696
1373.11 0.875017 0.687696
1373.25 0.875017 0.687696
1373.38 0.875017 0.687696
1373.51 0.875017 0.687696
1373.64 0.875017 0.687696
1373.78 0.875017 0.687696
1373.91 0.875017 0.687696
1374.04 0.875017 0.687696
1374.18 0.875017 0.687696
1374.31 0.875017 0.687696
1374.44 0.875017 0.687696
1374.57 0.875017 0.687696
1374.71 0.875017 0.687696
1374.84 0.875017 0.687696
1374.97 0.875017 0.687696
1375.11 0.875017 0.687696
1375.24 0.875017 0.687696
1375.37 0.875017 0.687696
1375.5 0.875017 0.687696
1375.64 0.875017 0.687696
1375.77 0.875017 0.687696
1375.9 0.875017 0.687696
1376.04 0.875017 0.687696
1376.17 0.875017 0.687696
1376.3 0.875017 0.687696
1376.43 0.875017 0.687697
1376.57 0.875017 0.687697
1376.7 0.875017 0.687697
1376.83 0.875017 0.687697
1376.97 0.875018 0.687697
1377.1 0.875018 0.687697
1377.23 0.875018 0.687697
1377.36 0.875018 0.687697
1377.5 0.875018 0.687697
1377.63 0.875018 0.687697
1377.76 0.875018 0.687697
1377.9 0.875018 0.687697
1378.03 0.875018 0.687697
1378.16 0.875018 0.687697
1378.29 0.875018 0.687697
1378.43 0.875018 0.687697
1378.56 0.875018 0.687697
1378.69 0.875018 0.687697
1378.83 0.875018 0.687697
1378.96 0.875018 0.687697
1379.09 0.875018 0.687697
1379.22 0.875018 0.687697
1379.36 0.875018 0.687697
1379.49 0.875018 0.687697
1379.62 0.875018 0.687697
1379.76 0.875018 0.687697
1379.89 0.875018 0.687697
1380.02 0.875018 0.687697
1380.15 0.875018 0.687697
1380.29 0.875018 0.687697
1380.42 0.875018 0.687697
1380.55 0.875018 0.687697
1380.69 0.875018 0.687697
1380.82 0.875018 0.687697
1380.95 0.875018 0.687697
1381.08 0.875018 0.687697
1381.22 0.875018 0.687697
1381.35 0.875018 0.687697
1381.48 0.875018 0.687697
1381.62 0.875018 0.687697
1381.75 0.875018 0.687697
1381.88 0.875018 0.687697
1382.01 0.875018 0.687697
1382.15 0.875018 0.687697
1382.28 0.875018 0.687697
1382.41 0.875018 0.687697
1382.55 0.875018 0.687697
1382.68 0.875018 0.687697
1382.81 0.875018 0.687697
1382.94 0.875018 0.687697
1383.08 0.875018 0.687697
1383.21 0.875018 0.687697
1383.34 0.875018 0.687697
1383.48 0.875018 0.687697
1383.61 0.875018 0.687697
1383.74 0.875018 0.687697
1383.87 0.875018 0.687697
1384.01 0.875018 0.687697
1384.14 0.875018 0.687697
1384.27 0.875018 0.687697
1384.41 0.875018 0.687697
1384.54 0.875018 0.687697
1384.67 0.875018 0.687697
1384.8 0.875018 0.687697
1384.94 0.875018 0.687697
1385.07 0.875018 0.687697
1385.2 0.875018 0.687697
1385.34 0.875018 0.687697
1385.47 0.875018 0.687697
1385.6 0.875018 0.687697
1385.73 0.875018 0.687697
1385.87 0.875018 0.687697
1386 0.875018 0.687697
1386.13 0.875018 0.687697
1386.27 0.875018 0.687697
1386.4 0.875018 0.687697
1386.53 0.875018 0.687697
1386.66 0.875018 0.687697
1386.8 0.875018 0.687697
1386.93 0.875018 0.687697
1387.06 0.875018 0.687697
1387.2 0.875019 0.687697
1387.33 0.875019 0.687697
1387.46 0.875019 0.687697
1387.59 0.875019 0.687697
1387.73 0.875019 0.687697
1387.86 0.875019 0.687697
1387.99 0.875019 0.687697
1388.13 0.875019 0.687697
1388.26 0.875019 0.687697
1388.39 0.875019 0.687697
1388.52 0.875019 0.687697
1388.66 0.875019 0.687697
1388.79 0.875019 0.687697
1388.92 0.875019 0.687697
1389.06 0.875019 0.687697
1389.19 0.875019 0.687697
1389.32 0.875019 0.687697
1389.45 0.875019 0.687697
1389.59 0.875019 0.687697
1389.72 0.875019 0.687697
1389.85 0.875019 0.687697
1389.99 0.875019 0.687697
1390.12 0.875019 0.687697
1390.25 0.875019 0.687697
1390.38 0.875019 0.687697
1390.52 0.875019 0.687697
1390.65 0.875019 0.687697
1390.78 0.875019 0.687697
1390.92 0.875019 0.687697
1391.05 0.875019 0.687697
1391.18 0.875019 0.687697
1391.31 0.875019 0.687697
1391.45 0.875019 0.687697
1391.58 0.875019 0.687697
1391.71 0.875019 0.687697
1391.85 0.875019 0.687697
1391.98 0.875019 0.687697
1392.11 0.875019 0.687697
1392.24 0.875019 0.687697
1392.38 0.875019 0.687697
1392.51 0.875019 0.687697
1392.64 0.875019 0.687697
1392.78 0.875019 0.687697
1392.91 0.875019 0.687697
1393.04 0.875019 0.687697
1393.17 0.875019 0.687697
1393.31 0.875019 0.687697
1393.44 0.875019 0.687697
1393.57 0.875019 0.687697
1393.71 0.875019 0.687697
1393.84 0.875019 0.687697
1393.97 0.875019 0.687697
1394.1 0.875019 0.687697
1394.24 0.875019 0.687697
1394.37 0.875019 0.687697
1394.5 0.875019 0.687697
1394.63 0.875019 0.687697
1394.77 0.875019 0.687697
1394.9 0.875019 0.687697
1395.03 0.875019 0.687697
1395.17 0.875019 0.687697
1395.3 0.875019 0.687697
1395.43 0.875019 0.687697
1395.56 0.875019 0.687697
1395.7 0.875019 0.687697
1395.83 0.875019 0.687697
1395.96 0.875019 0.687697
1396.1 0.875019 0.687697
1396.23 0.875019 0.687697
1396.36 0.875019 0.687697
1396.49 0.875019 0.687697
1396.63 0.875019 0.687697
1396.76 0.875019 0.687697
1396.89 0.875019 0.687697
1397.03 0.875019 0.687697
1397.16 0.875019 0.687697
1397.29 0.875019 0.687697
1397.42 0.875019 0.687697
1397.56 0.87502 0.687697
1397.69 0.87502 0.687697
1397.82 0.87502 0.687697
1397.96 0.87502 0.687697
1398.09 0.87502 0.687697
1398.22 0.87502 0.687697
1398.35 0.87502 0.687697
1398.49 0.87502 0.687697
1398.62 0.87502 0.687697
1398.75 0.87502 0.687697
1398.89 0.87502 0.687697
1399.02 0.87502 0.687697
1399.15 0.87502 0.687697
1399.28 0.87502 0.687697
1399.42 0.87502 0.687697
1399.55 0.87502 0.687697
1399.68 0.87502 0.687697
1399.82 0.87502 0.687697
1399.95 0.87502 0.687697
1400.08 0.87502 0.687697
1400.21 0.87502 0.687697
1400.35 0.87502 0.687697
1400.48 0.87502 0.687697
1400.61 0.87502 0.687697
1400.75 0.87502 0.687697
1400.88 0.87502 0.687697
1401.01 0.87502 0.687697
1401.14 0.87502 0.687697
1401.28 0.87502 0.687697
1401.41 0.87502 0.687697
1401.54 0.87502 0.687697
1401.68 0.87502 0.687697
1401.81 0.87502 0.687697
1401.94 0.87502 0.687697
1402.07 0.87502 0.687697
1402.21 0.87502 0.687697
1402.34 0.87502 0.687697
1402.47 0.87502 0.687697
1402.61 0.87502 0.687697
1402.74 0.87502 0.687697
1402.87 0.87502 0.687697
1403 0.87502 0.687697
1403.14 0.87502 0.687697
1403.27 0.87502 0.687697
1403.4 0.87502 0.687697
1403.54 0.87502 0.687697
1403.67 0.87502 0.687697
1403.8 0.87502 0.687697
1403.93 0.87502 0.687697
1404.07 0.87502 0.687697
1404.2 0.87502 0.687697
1404.33 0.87502 0.687697
1404.47 0.87502 0.687697
1404.6 0.87502 0.687697
1404.73 0.87502 0.687697
1404.86 0.87502 0.687697
1405 0.87502 0.687697
1405.13 0.87502 0.687697
1405.26 0.87502 0.687697
1405.4 0.87502 0.687697
1405.53 0.87502 0.687697
1405.66 0.87502 0.687697
1405.79 0.87502 0.687697
1405.93 0.87502 0.687697
1406.06 0.87502 0.687697
1406.19 0.87502 0.687697
1406.33 0.87502 0.687697
1406.46 0.87502 0.687697
1406.59 0.87502 0.687697
1406.72 0.87502 0.687697
1406.86 0.87502 0.687697
1406.99 0.87502 0.687697
1407.12 0.87502 0.687697
1407.26 0.87502 0.687697
1407.39 0.87502 0.687697
1407.52 0.87502 0.687697
1407.65 0.87502 0.687697
1407.79 0.87502 0.687697
1407.92 0.87502 0.687697
1408.05 0.87502 0.687697
1408.19 0.875021 0.687697
1408.32 0.875021 0.687697
1408.45 0.875021 0.687697
1408.58 0.875021 0.687697
1408.72 0.875021 0.687697
1408.85 0.875021 0.687697
1408.98 0.875021 0.687697
1409.12 0.875021 0.687697
1409.25 0.875021 0.687697
1409.38 0.875021 0.687697
1409.51 0.875021 0.687697
1409.65 0.875021 0.687697
1409.78 0.875021 0.687697
1409.91 0.875021 0.687697
1410.05 0.875021 0.687697
1410.18 0.875021 0.687697
1410.31 0.875021 0.687697
1410.44 0.875021 0.687697
1410.58 0.875021 0.687697
1410.71 0.875021 0.687697
1410.84 0.875021 0.687697
1410.98 0.875021 0.687697
1411.11 0.875021 0.687697
1411.24 0.875021 0.687697
1411.37 0.875021 0.687697
1411.51 0.875021 0.687697
1411.64 0.875021 0.687697
1411.77 0.875021 0.687698
1411.91 0.875021 0.687698
1412.04 0.875021 0.687698
1412.17 0.875021 0.687698
1412.3 0.875021 0.687698
1412.44 0.875021 0.687698
1412.57 0.875021 0.687698
1412.7 0.875021 0.687698
1412.84 0.875021 0.687698
1412.97 0.875021 0.687698
1413.1 0.875021 0.687698
1413.23 0.875021 0.687698
1413.37 0.875021 0.687698
1413.5 0.875021 0.687698
1413.63 0.875021 0.687698
1413.77 0.875021 0.687698
1413.9 0.875021 0.687698
1414.03 0.875021 0.687698
1414.16 0.875021 0.687698
1414.3 0.875021 0.687698
1414.43 0.875021 0.687698
1414.56 0.875021 0.687698
1414.7 0.875021 0.687698
1414.83 0.875021 0.687698
1414.96 0.875021 0.687698
1415.09 0.875021 0.687698
1415.23 0.875021 0.687698
1415.36 0.875021 0.687698
1415.49 0.875021 0.687698
1415.63 0.875021 0.687698
1415.76 0.875021 0.687698
1415.89 0.875021 0.687698
1416.02 0.875021 0.687698
1416.16 0.875021 0.687698
1416.29 0.875021 0.687698
1416.42 0.875021 0.687698
1416.56 0.875021 0.687698
1416.69 0.875021 0.687698
1416.82 0.875021 0.687698
1416.95 0.875021 0.687698
1417.09 0.875021 0.687698
1417.22 0.875021 0.687698
1417.35 0.875021 0.687698
1417.49 0.875021 0.687698
1417.62 0.875021 0.687698
1417.75 0.875021 0.687698
1417.88 0.875021 0.687698
1418.02 0.875021 0.687698
1418.15 0.875021 0.687698
1418.28 0.875021 0.687698
1418.42 0.875021 0.687698
1418.55 0.875021 0.687698
1418.68 0.875021 0.687698
1418.81 0.875021 0.687698
1418.95 0.875022 0.687698
1419.08 0.875022 0.687698
1419.21 0.875022 0.687698
1419.35 0.875022 0.687698
1419.48 0.875022 0.687698
1419.61 0.875022 0.687698
1419.74 0.875022 0.687698
1419.88 0.875022 0.687698
1420.01 0.875022 0.687698
1420.14 0.875022 0.687698
1420.28 0.875022 0.687698
1420.41 0.875022 0.687698
1420.54 0.875022 0.687698
1420.67 0.875022 0.687698
1420.81 0.875022 0.687698
1420.94 0.875022 0.687698
1421.07 0.875022 0.687698
1421.21 0.875022 0.687698
1421.34 0.875022 0.687698
1421.47 0.875022 0.687698
1421.6 0.875022 0.687698
1421.74 0.875022 0.687698
1421.87 0.875022 0.687698
1422 0.875022 0.687698
1422.14 0.875022 0.687698
1422.27 0.875022 0.687698
1422.4 0.875022 0.687698
1422.53 0.875022 0.687698
1422.67 0.875022 0.687698
1422.8 0.875022 0.687698
1422.93 0.875022 0.687698
1423.07 0.875022 0.687698
1423.2 0.875022 0.687698
1423.33 0.875022 0.687698
1423.46 0.875022 0.687698
1423.6 0.875022 0.687698
1423.73 0.875022 0.687698
1423.86 0.875022 0.687698
1424 0.875022 0.687698
1424.13 0.875022 0.687698
1424.26 0.875022 0.687698
1424.39 0.875022 0.687698
1424.53 0.875022 0.687698
1424.66 0.875022 0.687698
1424.79 0.875022 0.687698
1424.93 0.875022 0.687698
1425.06 0.875022 0.687698
1425.19 0.875022 0.687698
1425.32 0.875022 0.687698
1425.46 0.875022 0.687698
1425.59 0.875022 0.687698
1425.72 0.875022 0.687698
1425.85 0.875022 0.687698
1425.99 0.875022 0.687698
1426.12 0.875022 0.687698
1426.25 0.875022 0.687698
1426.39 0.875022 0.687698
1426.52 0.875022 0.687698
1426.65 0.875022 0.687698
1426.78 0.875022 0.687698
1426.92 0.875022 0.687698
1427.05 0.875022 0.687698
1427.18 0.875022 0.687698
1427.32 0.875022 0.687698
1427.45 0.875022 0.687698
1427.58 0.875022 0.687698
1427.71 0.875022 0.687698
1427.85 0.875022 0.687698
1427.98 0.875022 0.687698
1428.11 0.875022 0.687698
1428.25 0.875022 0.687698
1428.38 0.875022 0.687698
1428.51 0.875022 0.687698
1428.64 0.875022 0.687698
1428.78 0.875022 0.687698
1428.91 0.875022 0.687698
1429.04 0.875022 0.687698
1429.18 0.875022 0.687698
1429.31 0.875022 0.687698
1429.44 0.875022 0.687698
1429.57 0.875022 0.687698
1429.71 0.875022 0.687698
1429.84 0.875023 0.687698
1429.97 0.875023 0.687698
1430.11 0.875023 0.687698
1430.24 0.875023 0.687698
1430.37 0.875023 0.687698
1430.5 0.875023 0.687698
1430.64 0.875023 0.687698
1430.77 0.875023 0.687698
1430.9 0.875023 0.687698
1431.04 0.875023 0.687698
1431.17 0.875023 0.687698
1431.3 0.875023 0.687698
1431.43 0.875023 0.687698
1431.57 0.875023 0.687698
1431.7 0.875023 0.687698
1431.83 0.875023 0.687698
1431.97 0.875023 0.687698
1432.1 0.875023 0.687698
1432.23 0.875023 0.687698
1432.36 0.875023 0.687698
1432.5 0.875023 0.687698
1432.63 0.875023 0.687698
1432.76 0.875023 0.687698
1432.9 0.875023 0.687698
1433.03 0.875023 0.687698
1433.16 0.875023 0.687698
1433.29 0.875023 0.687698
1433.43 0.875023 0.687698
1433.56 0.875023 0.687698
1433.69 0.875023 0.687698
1433.83 0.875023 0.687698
1433.96 0.875023 0.687698
1434.09 0.875023 0.687698
1434.22 0.875023 0.687698
1434.36 0.875023 0.687698
1434.49 0.875023 0.687698
1434.62 0.875023 0.687698
1434.76 0.875023 0.687698
1434.89 0.875023 0.687698
1435.02 0.875023 0.687698
1435.15 0.875023 0.687698
1435.29 0.875023 0.687698
1435.42 0.875023 0.687698
1435.55 0.875023 0.687698
1435.69 0.875023 0.687698
1435.82 0.875023 0.687698
1435.95 0.875023 0.687698
1436.08 0.875023 0.687698
1436.22 0.875023 0.687698
1436.35 0.875023 0.687698
1436.48 0.875023 0.687698
1436.62 0.875023 0.687698
1436.75 0.875023 0.687698
1436.88 0.875023 0.687698
1437.01 0.875023 0.687698
1437.15 0.875023 0.687698
1437.28 0.875023 0.687698
1437.41 0.875023 0.687698
1437.55 0.875023 0.687698
1437.68 0.875023 0.687698
1437.81 0.875023 0.687698
1437.94 0.875023 0.687698
1438.08 0.875023 0.687698
1438.21 0.875023 0.687698
1438.34 0.875023 0.687698
1438.48 0.875023 0.687698
1438.61 0.875023 0.687698
1438.74 0.875023 0.687698
1438.87 0.875023 0.687698
1439.01 0.875023 0.687698
1439.14 0.875023 0.687698
1439.27 0.875023 0.687698
1439.41 0.875023 0.687698
1439.54 0.875023 0.687698
1439.67 0.875023 0.687698
1439.8 0.875023 0.687698
1439.94 0.875023 0.687698
1440.07 0.875023 0.687698
1440.2 0.875023 0.687698
1440.34 0.875023 0.687698
1440.47 0.875023 0.687698
1440.6 0.875023 0.687698
1440.73 0.875023 0.687698
1440.87 0.875024 0.687698
1441 0.875024 0.687698
1441.13 0.875024 0.687698
1441.27 0.875024 0.687698
1441.4 0.875024 0.687698
1441.53 0.875024 0.687698
1441.66 0.875024 0.687698
1441.8 0.875024 0.687698
1441.93 0.875024 0.687698
1442.06 0.875024 0.687698
1442.2 0.875024 0.687698
1442.33 0.875024 0.687698
1442.46 0.875024 0.687698
1442.59 0.875024 0.687698
1442.73 0.875024 0.687698
1442.86 0.875024 0.687698
1442.99 0.875024 0.687698
1443.13 0.875024 0.687698
1443.26 0.875024 0.687698
1443.39 0.875024 0.687698
1443.52 0.875024 0.687698
1443.66 0.875024 0.687698
1443.79 0.875024 0.687698
1443.92 0.875024 0.687698
1444.06 0.875024 0.687698
1444.19 0.875024 0.687698
1444.32 0.875024 0.687698
1444.45 0.875024 0.687698
1444.59 0.875024 0.687698
1444.72 0.875024 0.687698
1444.85 0.875024 0.687698
1444.99 0.875024 0.687698
1445.12 0.875024 0.687698
1445.25 0.875024 0.687698
1445.38 0.875024 0.687698
1445.52 0.875024 0.687698
1445.65 0.875024 0.687698
1445.78 0.875024 0.687698
1445.92 0.875024 0.687698
1446.05 0.875024 0.687698
1446.18 0.875024 0.687698
1446.31 0.875024 0.687698
1446.45 0.875024 0.687698
1446.58 0.875024 0.687698
1446.71 0.875024 0.687698
1446.85 0.875024 0.687698
1446.98 0.875024 0.687698
1447.11 0.875024 0.687698
1447.24 0.875024 0.687698
1447.38 0.875024 0.687698
1447.51 0.875024 0.687698
1447.64 0.875024 0.687698
1447.78 0.875024 0.687698
1447.91 0.875024 0.687698
1448.04 0.875024 0.687698
1448.17 0.875024 0.687698
1448.31 0.875024 0.687698
1448.44 0.875024 0.687698
1448.57 0.875024 0.687698
1448.71 0.875024 0.687698
1448.84 0.875024 0.687698
1448.97 0.875024 0.687698
1449.1 0.875024 0.687699
1449.24 0.875024 0.687699
1449.37 0.875024 0.687699
1449.5 0.875024 0.687699
1449.64 0.875024 0.687699
1449.77 0.875024 0.687699
1449.9 0.875024 0.687699
1450.03 0.875024 0.687699
1450.17 0.875024 0.687699
1450.3 0.875024 0.687699
1450.43 0.875024 0.687699
1450.57 0.875024 0.687699
1450.7 0.875024 0.687699
1450.83 0.875024 0.687699
1450.96 0.875024 0.687699
1451.1 0.875024 0.687699
1451.23 0.875024 0.687699
1451.36 0.875024 0.687699
1451.5 0.875024 0.687699
1451.63 0.875024 0.687699
1451.76 0.875024 0.687699
1451.89 0.875024 0.687699
1452.03 0.875024 0.687699
1452.16 0.875025 0.687699
1452.29 0.875025 0.687699
1452.43 0.875025 0.687699
1452.56 0.875025 0.687699
1452.69 0.875025 0.687699
1452.82 0.875025 0.687699
1452.96 0.875025 0.687699
1453.09 0.875025 0.687699
1453.22 0.875025 0.687699
1453.36 0.875025 0.687699
1453.49 0.875025 0.687699
1453.62 0.875025 0.687699
1453.75 0.875025 0.687699
1453.89 0.875025 0.687699
1454.02 0.875025 0.687699
1454.15 0.875025 0.687699
1454.29 0.875025 0.687699
1454.42 0.875025 0.687699
1454.55 0.875025 0.687699
1454.68 0.875025 0.687699
1454.82 0.875025 0.687699
1454.95 0.875025 0.687699
1455.08 0.875025 0.687699
1455.22 0.875025 0.687699
1455.35 0.875025 0.687699
1455.48 0.875025 0.687699
1455.61 0.875025 0.687699
1455.75 0.875025 0.687699
1455.88 0.875025 0.687699
1456.01 0.875025 0.687699
1456.15 0.875025 0.687699
1456.28 0.875025 0.687699
1456.41 0.875025 0.687699
1456.54 0.875025 0.687699
1456.68 0.875025 0.687699
1456.81 0.875025 0.687699
1456.94 0.875025 0.687699
1457.08 0.875025 0.687699
1457.21 0.875025 0.687699
1457.34 0.875025 0.687699
1457.47 0.875025 0.687699
1457.61 0.875025 0.687699
1457.74 0.875025 0.687699
1457.87 0.875025 0.687699
1458 0.875025 0.687699
1458.14 0.875025 0.687699
1458.27 0.875025 0.687699
1458.4 0.875025 0.687699
1458.54 0.875025 0.687699
1458.67 0.875025 0.687699
1458.8 0.875025 0.687699
1458.93 0.875025 0.687699
1459.07 0.875025 0.687699
1459.2 0.875025 0.687699
1459.33 0.875025 0.687699
1459.47 0.875025 0.687699
1459.6 0.875025 0.687699
1459.73 0.875025 0.687699
1459.86 0.875025 0.687699
1460 0.875025 0.687699
1460.13 0.875025 0.687699
1460.26 0.875025 0.687699
1460.4 0.875025 0.687699
1460.53 0.875025 0.687699
1460.66 0.875025 0.687699
1460.79 0.875025 0.687699
1460.93 0.875025 0.687699
1461.06 0.875025 0.687699
1461.19 0.875025 0.687699
1461.33 0.875025 0.687699
1461.46 0.875025 0.687699
1461.59 0.875025 0.687699
1461.72 0.875025 0.687699
1461.86 0.875025 0.687699
1461.99 0.875025 0.687699
1462.12 0.875025 0.687699
1462.26 0.875025 0.687699
1462.39 0.875025 0.687699
1462.52 0.875025 0.687699
1462.65 0.875025 0.687699
1462.79 0.875025 0.687699
1462.92 0.875025 0.687699
1463.05 0.875025 0.687699
1463.19 0.875025 0.687699
1463.32 0.875025 0.687699
1463.45 0.875025 0.687699
1463.58 0.875026 0.687699
1463.72 0.875026 0.687699
1463.85 0.875026 0.687699
1463.98 0.875026 0.687699
1464.12 0.875026 0.687699
1464.25 0.875026 0.687699
1464.38 0.875026 0.687699
1464.51 0.875026 0.687699
1464.65 0.875026 0.687699
1464.78 0.875026 0.687699
1464.91 0.875026 0.687699
1465.05 0.875026 0.687699
1465.18 0.875026 0.687699
1465.31 0.875026 0.687699
1465.44 0.875026 0.687699
1465.58 0.875026 0.687699
1465.71 0.875026 0.687699
1465.84 0.875026 0.687699
1465.98 0.875026 0.687699
1466.11 0.875026 0.687699
1466.24 0.875026 0.687699
1466.37 0.875026 0.687699
1466.51 0.875026 0.687699
1466.64 0.875026 0.687699
1466.77 0.875026 0.687699
1466.91 0.875026 0.687699
1467.04 0.875026 0.687699
1467.17 0.875026 0.687699
1467.3 0.875026 0.687699
1467.44 0.875026 0.687699
1467.57 0.875026 0.687699
1467.7 0.875026 0.687699
1467.84 0.875026 0.687699
1467.97 0.875026 0.687699
1468.1 0.875026 0.687699
1468.23 0.875026 0.687699
1468.37 0.875026 0.687699
1468.5 0.875026 0.687699
1468.63 0.875026 0.687699
1468.77 0.875026 0.687699
1468.9 0.875026 0.687699
1469.03 0.875026 0.687699
1469.16 0.875026 0.687699
1469.3 0.875026 0.687699
1469.43 0.875026 0.687699
1469.56 0.875026 0.687699
1469.7 0.875026 0.687699
1469.83 0.875026 0.687699
1469.96 0.875026 0.687699
1470.09 0.875026 0.687699
1470.23 0.875026 0.687699
1470.36 0.875026 0.687699
1470.49 0.875026 0.687699
1470.63 0.875026 0.687699
1470.76 0.875026 0.687699
1470.89 0.875026 0.687699
1471.02 0.875026 0.687699
1471.16 0.875026 0.687699
1471.29 0.875026 0.687699
1471.42 0.875026 0.687699
1471.56 0.875026 0.687699
1471.69 0.875026 0.687699
1471.82 0.875026 0.687699
1471.95 0.875026 0.687699
1472.09 0.875026 0.687699
1472.22 0.875026 0.687699
1472.35 0.875026 0.687699
1472.49 0.875026 0.687699
1472.62 0.875026 0.687699
1472.75 0.875026 0.687699
1472.88 0.875026 0.687699
1473.02 0.875026 0.687699
1473.15 0.875026 0.687699
1473.28 0.875026 0.687699
1473.42 0.875026 0.687699
1473.55 0.875026 0.687699
1473.68 0.875026 0.687699
1473.81 0.875026 0.687699
1473.95 0.875026 0.687699
1474.08 0.875026 0.687699
1474.21 0.875026 0.687699
1474.35 0.875026 0.687699
1474.48 0.875026 0.687699
1474.61 0.875026 0.687699
1474.74 0.875026 0.687699
1474.88 0.875026 0.687699
1475.01 0.875026 0.687699
1475.14 0.875027 0.687699
1475.28 0.875027 0.687699
1475.41 0.875027 0.687699
1475.54 0.875027 0.687699
1475.67 0.875027 0.687699
1475.81 0.875027 0.687699
1475.94 0.875027 0.687699
1476.07 0.875027 0.687699
1476.21 0.875027 0.687699
1476.34 0.875027 0.687699
1476.47 0.875027 0.687699
1476.6 0.875027 0.687699
1476.74 0.875027 0.687699
1476.87 0.875027 0.687699
1477 0.875027 0.687699
1477.14 0.875027 0.687699
1477.27 0.875027 0.687699
1477.4 0.875027 0.687699
1477.53 0.875027 0.687699
1477.67 0.875027 0.687699
1477.8 0.875027 0.687699
1477.93 0.875027 0.687699
1478.07 0.875027 0.687699
1478.2 0.875027 0.687699
1478.33 0.875027 0.687699
1478.46 0.875027 0.687699
1478.6 0.875027 0.687699
1478.73 0.875027 0.687699
1478.86 0.875027 0.687699
1479 0.875027 0.687699
1479.13 0.875027 0.687699
1479.26 0.875027 0.687699
1479.39 0.875027 0.687699
1479.53 0.875027 0.687699
1479.66 0.875027 0.687699
1479.79 0.875027 0.687699
1479.93 0.875027 0.687699
1480.06 0.875027 0.687699
1480.19 0.875027 0.687699
1480.32 0.875027 0.687699
1480.46 0.875027 0.687699
1480.59 0.875027 0.687699
1480.72 0.875027 0.687699
1480.86 0.875027 0.687699
1480.99 0.875027 0.687699
1481.12 0.875027 0.687699
1481.25 0.875027 0.687699
1481.39 0.875027 0.687699
1481.52 0.875027 0.687699
1481.65 0.875027 0.687699
1481.79 0.875027 0.687699
1481.92 0.875027 0.687699
1482.05 0.875027 0.687699
1482.18 0.875027 0.687699
1482.32 0.875027 0.687699
1482.45 0.875027 0.687699
1482.58 0.875027 0.687699
1482.72 0.875027 0.687699
1482.85 0.875027 0.687699
1482.98 0.875027 0.687699
1483.11 0.875027 0.687699
1483.25 0.875027 0.687699
1483.38 0.875027 0.687699
1483.51 0.875027 0.687699
1483.65 0.875027 0.687699
1483.78 0.875027 0.687699
1483.91 0.875027 0.687699
1484.04 0.875027 0.687699
1484.18 0.875027 0.687699
1484.31 0.875027 0.687699
1484.44 0.875027 0.687699
1484.58 0.875027 0.687699
1484.71 0.875027 0.687699
1484.84 0.875027 0.687699
1484.97 0.875027 0.687699
1485.11 0.875027 0.687699
1485.24 0.875027 0.687699
1485.37 0.875027 0.687699
1485.51 0.875027 0.687699
1485.64 0.875027 0.687699
1485.77 0.875027 0.687699
1485.9 0.875027 0.687699
1486.04 0.875027 0.687699
1486.17 0.875027 0.687699
1486.3 0.875027 0.687699
1486.44 0.875027 0.687699
1486.57 0.875027 0.687699
1486.7 0.875027 0.687699
1486.83 0.875027 0.687699
1486.97 0.875028 0.687699
1487.1 0.875028 0.687699
1487.23 0.875028 0.687699
1487.37 0.875028 0.687699
1487.5 0.875028 0.687699
1487.63 0.875028 0.687699
1487.76 0.875028 0.687699
1487.9 0.875028 0.687699
1488.03 0.875028 0.687699
1488.16 0.875028 0.687699
1488.29 0.875028 0.687699
1488.43 0.875028 0.6877
1488.56 0.875028 0.6877
1488.69 0.875028 0.6877
1488.83 0.875028 0.6877
1488.96 0.875028 0.6877
1489.09 0.875028 0.6877
1489.22 0.875028 0.6877
1489.36 0.875028 0.6877
1489.49 0.875028 0.6877
1489.62 0.875028 0.6877
1489.76 0.875028 0.6877
1489.89 0.875028 0.6877
1490.02 0.875028 0.6877
1490.15 0.875028 0.6877
1490.29 0.875028 0.6877
1490.42 0.875028 0.6877
1490.55 0.875028 0.6877
1490.69 0.875028 0.6877
1490.82 0.875028 0.6877
1490.95 0.875028 0.6877
1491.08 0.875028 0.6877
1491.22 0.875028 0.6877
1491.35 0.875028 0.6877
1491.48 0.875028 0.6877
1491.62 0.875028 0.6877
1491.75 0.875028 0.6877
1491.88 0.875028 0.6877
1492.01 0.875028 0.6877
1492.15 0.875028 0.6877
1492.28 0.875028 0.6877
1492.41 0.875028 0.6877
1492.55 0.875028 0.6877
1492.68 0.875028 0.6877
1492.81 0.875028 0.6877
1492.94 0.875028 0.6877
1493.08 0.875028 0.6877
1493.21 0.875028 0.6877
1493.34 0.875028 0.6877
1493.48 0.875028 0.6877
1493.61 0.875028 0.6877
1493.74 0.875028 0.6877
1493.87 0.875028 0.6877
1494.01 0.875028 0.6877
1494.14 0.875028 0.6877
1494.27 0.875028 0.6877
1494.41 0.875028 0.6877
1494.54 0.875028 0.6877
1494.67 0.875028 0.6877
1494.8 0.875028 0.6877
1494.94 0.875028 0.6877
1495.07 0.875028 0.6877
1495.2 0.875028 0.6877
1495.34 0.875028 0.6877
1495.47 0.875028 0.6877
1495.6 0.875028 0.6877
1495.73 0.875028 0.6877
1495.87 0.875028 0.6877
1496 0.875028 0.6877
1496.13 0.875028 0.6877
1496.27 0.875028 0.6877
1496.4 0.875028 0.6877
1496.53 0.875028 0.6877
1496.66 0.875028 0.6877
1496.8 0.875028 0.6877
1496.93 0.875028 0.6877
1497.06 0.875028 0.6877
1497.2 0.875028 0.6877
1497.33 0.875028 0.6877
1497.46 0.875028 0.6877
1497.59 0.875028 0.6877
1497.73 0.875028 0.6877
1497.86 0.875028 0.6877
1497.99 0.875028 0.6877
1498.13 0.875028 0.6877
1498.26 0.875028 0.6877
1498.39 0.875028 0.6877
1498.52 0.875028 0.6877
1498.66 0.875028 0.6877
1498.79 0.875028 0.6877
1498.92 0.875029 0.6877
1499.06 0.875029 0.6877
1499.19 0.875029 0.6877
1499.32 0.875029 0.6877
1499.45 0.875029 0.6877
1499.59 0.875029 0.6877
1499.72 0.875029 0.6877
1499.85 0.875029 0.6877
1499.99 0.875029 0.6877
1500.12 0.875029 0.6877
1500.25 0.875029 0.6877
1500.38 0.875029 0.6877
1500.52 0.875029 0.6877
1500.65 0.875029 0.6877
1500.78 0.875029 0.6877
1500.92 0.875029 0.6877
1501.05 0.875029 0.6877
1501.18 0.875029 0.6877
1501.31 0.875029 0.6877
1501.45 0.875029 0.6877
1501.58 0.875029 0.6877
1501.71 0.875029 0.6877
1501.85 0.875029 0.6877
1501.98 0.875029 0.6877
1502.11 0.875029 0.6877
1502.24 0.875029 0.6877
1502.38 0.875029 0.6877
1502.51 0.875029 0.6877
1502.64 0.875029 0.6877
1502.78 0.875029 0.6877
1502.91 0.875029 0.6877
1503.04 0.875029 0.6877
1503.17 0.875029 0.6877
1503.31 0.875029 0.6877
1503.44 0.875029 0.6877
1503.57 0.875029 0.6877
1503.71 0.875029 0.6877
1503.84 0.875029 0.6877
1503.97 0.875029 0.6877
1504.1 0.875029 0.6877
1504.24 0.875029 0.6877
1504.37 0.875029 0.6877
1504.5 0.875029 0.6877
1504.64 0.875029 0.6877
1504.77 0.875029 0.6877
1504.9 0.875029 0.6877
1505.03 0.875029 0.6877
1505.17 0.875029 0.6877
1505.3 0.875029 0.6877
1505.43 0.875029 0.6877
1505.57 0.875029 0.6877
1505.7 0.875029 0.6877
1505.83 0.875029 0.6877
1505.96 0.875029 0.6877
1506.1 0.875029 0.6877
1506.23 0.875029 0.6877
1506.36 0.875029 0.6877
1506.5 0.875029 0.6877
1506.63 0.875029 0.6877
1506.76 0.875029 0.6877
1506.89 0.875029 0.6877
1507.03 0.875029 0.6877
1507.16 0.875029 0.6877
1507.29 0.875029 0.6877
1507.43 0.875029 0.6877
1507.56 0.875029 0.6877
1507.69 0.875029 0.6877
1507.82 0.875029 0.6877
1507.96 0.875029 0.6877
1508.09 0.875029 0.6877
1508.22 0.875029 0.6877
1508.36 0.875029 0.6877
1508.49 0.875029 0.6877
1508.62 0.875029 0.6877
1508.75 0.875029 0.6877
1508.89 0.875029 0.6877
1509.02 0.875029 0.6877
1509.15 0.875029 0.6877
1509.29 0.875029 0.6877
1509.42 0.875029 0.6877
1509.55 0.875029 0.6877
1509.68 0.875029 0.6877
1509.82 0.875029 0.6877
1509.95 0.875029 0.6877
1510.08 0.875029 0.6877
1510.22 0.875029 0.6877
1510.35 0.875029 0.6877
1510.48 0.875029 0.6877
1510.61 0.875029 0.6877
1510.75 0.875029 0.6877
1510.88 0.875029 0.6877
1511.01 0.875029 0.6877
1511.15 0.87503 0.6877
1511.28 0.87503 0.6877
1511.41 0.87503 0.6877
1511.54 0.87503 0.6877
1511.68 0.87503 0.6877
1511.81 0.87503 0.6877
1511.94 0.87503 0.6877
1512.08 0.87503 0.6877
1512.21 0.87503 0.6877
1512.34 0.87503 0.6877
1512.47 0.87503 0.6877
1512.61 0.87503 0.6877
1512.74 0.87503 0.6877
1512.87 0.87503 0.6877
1513.01 0.87503 0.6877
1513.14 0.87503 0.6877
1513.27 0.87503 0.6877
1513.4 0.87503 0.6877
1513.54 0.87503 0.6877
1513.67 0.87503 0.6877
1513.8 0.87503 0.6877
1513.94 0.87503 0.6877
1514.07 0.87503 0.6877
1514.2 0.87503 0.6877
1514.33 0.87503 0.6877
1514.47 0.87503 0.6877
1514.6 0.87503 0.6877
1514.73 0.87503 0.6877
1514.87 0.87503 0.6877
1515 0.87503 0.6877
1515.13 0.87503 0.6877
1515.26 0.87503 0.6877
1515.4 0.87503 0.6877
1515.53 0.87503 0.6877
1515.66 0.87503 0.6877
1515.8 0.87503 0.6877
1515.93 0.87503 0.6877
1516.06 0.87503 0.6877
1516.19 0.87503 0.6877
1516.33 0.87503 0.6877
1516.46 0.87503 0.6877
1516.59 0.87503 0.6877
1516.73 0.87503 0.6877
1516.86 0.87503 0.6877
1516.99 0.87503 0.6877
1517.12 0.87503 0.6877
1517.26 0.87503 0.6877
1517.39 0.87503 0.6877
1517.52 0.87503 0.6877
1517.66 0.87503 0.6877
1517.79 0.87503 0.6877
1517.92 0.87503 0.6877
1518.05 0.87503 0.6877
1518.19 0.87503 0.6877
1518.32 0.87503 0.6877
1518.45 0.87503 0.6877
1518.59 0.87503 0.6877
1518.72 0.87503 0.6877
1518.85 0.87503 0.6877
1518.98 0.87503 0.6877
1519.12 0.87503 0.6877
1519.25 0.87503 0.6877
1519.38 0.87503 0.6877
1519.51 0.87503 0.6877
1519.65 0.87503 0.6877
1519.78 0.87503 0.6877
1519.91 0.87503 0.6877
1520.05 0.87503 0.6877
1520.18 0.87503 0.6877
1520.31 0.87503 0.6877
1520.44 0.87503 0.6877
1520.58 0.87503 0.6877
1520.71 0.87503 0.6877
1520.84 0.87503 0.6877
1520.98 0.87503 0.6877
1521.11 0.87503 0.6877
1521.24 0.87503 0.6877
1521.37 0.87503 0.6877
1521.51 0.87503 0.6877
1521.64 0.87503 0.6877
1521.77 0.87503 0.6877
1521.91 0.87503 0.6877
1522.04 0.87503 0.6877
1522.17 0.87503 0.6877
1522.3 0.87503 0.6877
1522.44 0.87503 0.6877
1522.57 0.87503 0.6877
1522.7 0.87503 0.6877
1522.84 0.87503 0.6877
1522.97 0.87503 0.6877
1523.1 0.87503 0.6877
1523.23 0.87503 0.6877
1523.37 0.87503 0.6877
1523.5 0.875031 0.6877
1523.63 0.875031 0.6877
1523.77 0.875031 0.6877
1523.9 0.875031 0.6877
1524.03 0.875031 0.6877
1524.16 0.875031 0.6877
1524.3 0.875031 0.6877
1524.43 0.875031 0.6877
1524.56 0.875031 0.6877
1524.7 0.875031 0.6877
1524.83 0.875031 0.6877
1524.96 0.875031 0.6877
1525.09 0.875031 0.6877
1525.23 0.875031 0.6877
1525.36 0.875031 0.6877
1525.49 0.875031 0.6877
1525.63 0.875031 0.6877
1525.76 0.875031 0.6877
1525.89 0.875031 0.6877
1526.02 0.875031 0.6877
1526.16 0.875031 0.6877
1526.29 0.875031 0.6877
1526.42 0.875031 0.6877
1526.56 0.875031 0.6877
1526.69 0.875031 0.6877
1526.82 0.875031 0.6877
1526.95 0.875031 0.6877
1527.09 0.875031 0.6877
1527.22 0.875031 0.6877
1527.35 0.875031 0.6877
1527.49 0.875031 0.6877
1527.62 0.875031 0.6877
1527.75 0.875031 0.6877
1527.88 0.875031 0.6877
1528.02 0.875031 0.6877
1528.15 0.875031 0.6877
1528.28 0.875031 0.6877
1528.42 0.875031 0.6877
1528.55 0.875031 0.6877
1528.68 0.875031 0.6877
1528.81 0.875031 0.6877
1528.95 0.875031 0.6877
1529.08 0.875031 0.6877
1529.21 0.875031 0.6877
1529.35 0.875031 0.6877
1529.48 0.875031 0.6877
1529.61 0.875031 0.6877
1529.74 0.875031 0.6877
1529.88 0.875031 0.6877
1530.01 0.875031 0.687701
1530.14 0.875031 0.687701
1530.28 0.875031 0.687701
1530.41 0.875031 0.687701
1530.54 0.875031 0.687701
1530.67 0.875031 0.687701
1530.81 0.875031 0.687701
1530.94 0.875031 0.687701
1531.07 0.875031 0.687701
1531.21 0.875031 0.687701
1531.34 0.875031 0.687701
1531.47 0.875031 0.687701
1531.6 0.875031 0.687701
1531.74 0.875031 0.687701
1531.87 0.875031 0.687701
1532 0.875031 0.687701
1532.14 0.875031 0.687701
1532.27 0.875031 0.687701
1532.4 0.875031 0.687701
1532.53 0.875031 0.687701
1532.67 0.875031 0.687701
1532.8 0.875031 0.687701
1532.93 0.875031 0.687701
1533.07 0.875031 0.687701
1533.2 0.875031 0.687701
1533.33 0.875031 0.687701
1533.46 0.875031 0.687701
1533.6 0.875031 0.687701
1533.73 0.875031 0.687701
1533.86 0.875031 0.687701
1534 0.875031 0.687701
1534.13 0.875031 0.687701
1534.26 0.875031 0.687701
1534.39 0.875031 0.687701
1534.53 0.875031 0.687701
1534.66 0.875031 0.687701
1534.79 0.875031 0.687701
1534.93 0.875031 0.687701
1535.06 0.875031 0.687701
1535.19 0.875031 0.687701
1535.32 0.875031 0.687701
1535.46 0.875031 0.687701
1535.59 0.875031 0.687701
1535.72 0.875031 0.687701
1535.86 0.875031 0.687701
1535.99 0.875031 0.687701
1536.12 0.875032 0.687701
1536.25 0.875032 0.687701
1536.39 0.875032 0.687701
1536.52 0.875032 0.687701
1536.65 0.875032 0.687701
1536.79 0.875032 0.687701
1536.92 0.875032 0.687701
1537.05 0.875032 0.687701
1537.18 0.875032 0.687701
1537.32 0.875032 0.687701
1537.45 0.875032 0.687701
1537.58 0.875032 0.687701
1537.72 0.875032 0.687701
1537.85 0.875032 0.687701
1537.98 0.875032 0.687701
1538.11 0.875032 0.687701
1538.25 0.875032 0.687701
1538.38 0.875032 0.687701
1538.51 0.875032 0.687701
1538.65 0.875032 0.687701
1538.78 0.875032 0.687701
1538.91 0.875032 0.687701
1539.04 0.875032 0.687701
1539.18 0.875032 0.687701
1539.31 0.875032 0.687701
1539.44 0.875032 0.687701
1539.58 0.875032 0.687701
1539.71 0.875032 0.687701
1539.84 0.875032 0.687701
1539.97 0.875032 0.687701
1540.11 0.875032 0.687701
1540.24 0.875032 0.687701
1540.37 0.875032 0.687701
1540.51 0.875032 0.687701
1540.64 0.875032 0.687701
1540.77 0.875032 0.687701
1540.9 0.875032 0.687701
1541.04 0.875032 0.687701
1541.17 0.875032 0.687701
1541.3 0.875032 0.687701
1541.44 0.875032 0.687701
1541.57 0.875032 0.687701
1541.7 0.875032 0.687701
1541.83 0.875032 0.687701
1541.97 0.875032 0.687701
1542.1 0.875032 0.687701
1542.23 0.875032 0.687701
1542.37 0.875032 0.687701
1542.5 0.875032 0.687701
1542.63 0.875032 0.687701
1542.76 0.875032 0.687701
1542.9 0.875032 0.687701
1543.03 0.875032 0.687701
1543.16 0.875032 0.687701
1543.3 0.875032 0.687701
1543.43 0.875032 0.687701
1543.56 0.875032 0.687701
1543.69 0.875032 0.687701
1543.83 0.875032 0.687701
1543.96 0.875032 0.687701
1544.09 0.875032 0.687701
1544.23 0.875032 0.687701
1544.36 0.875032 0.687701
1544.49 0.875032 0.687701
1544.62 0.875032 0.687701
1544.76 0.875032 0.687701
1544.89 0.875032 0.687701
1545.02 0.875032 0.687701
1545.16 0.875032 0.687701
1545.29 0.875032 0.687701
1545.42 0.875032 0.687701
1545.55 0.875032 0.687701
1545.69 0.875032 0.687701
1545.82 0.875032 0.687701
1545.95 0.875032 0.687701
1546.09 0.875032 0.687701
1546.22 0.875032 0.687701
1546.35 0.875032 0.687701
1546.48 0.875032 0.687701
1546.62 0.875032 0.687701
1546.75 0.875032 0.687701
1546.88 0.875032 0.687701
1547.02 0.875032 0.687701
1547.15 0.875032 0.687701
1547.28 0.875032 0.687701
1547.41 0.875032 0.687701
1547.55 0.875032 0.687701
1547.68 0.875032 0.687701
1547.81 0.875032 0.687701
1547.95 0.875032 0.687701
1548.08 0.875032 0.687701
1548.21 0.875032 0.687701
1548.34 0.875032 0.687701
1548.48 0.875032 0.687701
1548.61 0.875032 0.687701
1548.74 0.875032 0.687701
1548.88 0.875033 0.687701
1549.01 0.875033 0.687701
1549.14 0.875033 0.687701
1549.27 0.875033 0.687701
1549.41 0.875033 0.687701
1549.54 0.875033 0.687701
1549.67 0.875033 0.687701
1549.81 0.875033 0.687701
1549.94 0.875033 0.687701
1550.07 0.875033 0.687701
1550.2 0.875033 0.687701
1550.34 0.875033 0.687701
1550.47 0.875033 0.687701
1550.6 0.875033 0.687701
1550.73 0.875033 0.687701
1550.87 0.875033 0.687701
1551 0.875033 0.687701
1551.13 0.875033 0.687701
1551.27 0.875033 0.687701
1551.4 0.875033 0.687701
1551.53 0.875033 0.687701
1551.66 0.875033 0.687701
1551.8 0.875033 0.687701
1551.93 0.875033 0.687701
1552.06 0.875033 0.687701
1552.2 0.875033 0.687701
1552.33 0.875033 0.687701
1552.46 0.875033 0.687701
1552.59 0.875033 0.687701
1552.73 0.875033 0.687701
1552.86 0.875033 0.687701
1552.99 0.875033 0.687701
1553.13 0.875033 0.687701
1553.26 0.875033 0.687701
1553.39 0.875033 0.687701
1553.52 0.875033 0.687701
1553.66 0.875033 0.687701
1553.79 0.875033 0.687701
1553.92 0.875033 0.687701
1554.06 0.875033 0.687701
1554.19 0.875033 0.687701
1554.32 0.875033 0.687701
1554.45 0.875033 0.687701
1554.59 0.875033 0.687701
1554.72 0.875033 0.687701
1554.85 0.875033 0.687701
1554.99 0.875033 0.687701
1555.12 0.875033 0.687701
1555.25 0.875033 0.687701
1555.38 0.875033 0.687701
1555.52 0.875033 0.687701
1555.65 0.875033 0.687701
1555.78 0.875033 0.687701
1555.92 0.875033 0.687701
1556.05 0.875033 0.687701
1556.18 0.875033 0.687701
1556.31 0.875033 0.687701
1556.45 0.875033 0.687701
1556.58 0.875033 0.687701
1556.71 0.875033 0.687701
1556.85 0.875033 0.687701
1556.98 0.875033 0.687701
1557.11 0.875033 0.687701
1557.24 0.875033 0.687701
1557.38 0.875033 0.687701
1557.51 0.875033 0.687701
1557.64 0.875033 0.687701
1557.78 0.875033 0.687701
1557.91 0.875033 0.687701
1558.04 0.875033 0.687701
1558.17 0.875033 0.687701
1558.31 0.875033 0.687701
1558.44 0.875033 0.687701
1558.57 0.875033 0.687701
1558.71 0.875033 0.687701
1558.84 0.875033 0.687701
1558.97 0.875033 0.687701
1559.1 0.875033 0.687701
1559.24 0.875033 0.687701
1559.37 0.875033 0.687701
1559.5 0.875033 0.687701
1559.64 0.875033 0.687701
1559.77 0.875033 0.687701
1559.9 0.875033 0.687701
1560.03 0.875033 0.687701
1560.17 0.875033 0.687701
1560.3 0.875033 0.687701
1560.43 0.875033 0.687701
1560.57 0.875033 0.687701
1560.7 0.875033 0.687701
1560.83 0.875033 0.687701
1560.96 0.875033 0.687701
1561.1 0.875033 0.687701
1561.23 0.875033 0.687701
1561.36 0.875033 0.687701
1561.5 0.875033 0.687701
1561.63 0.875033 0.687701
1561.76 0.875033 0.687701
1561.89 0.875034 0.687701
1562.03 0.875034 0.687701
1562.16 0.875034 0.687701
1562.29 0.875034 0.687701
1562.43 0.875034 0.687701
1562.56 0.875034 0.687701
1562.69 0.875034 0.687701
1562.82 0.875034 0.687701
1562.96 0.875034 0.687701
1563.09 0.875034 0.687701
1563.22 0.875034 0.687701
1563.36 0.875034 0.687701
1563.49 0.875034 0.687701
1563.62 0.875034 0.687701
1563.75 0.875034 0.687701
1563.89 0.875034 0.687701
1564.02 0.875034 0.687701
1564.15 0.875034 0.687701
1564.29 0.875034 0.687701
1564.42 0.875034 0.687701
1564.55 0.875034 0.687701
1564.68 0.875034 0.687701
1564.82 0.875034 0.687701
1564.95 0.875034 0.687701
1565.08 0.875034 0.687701
1565.22 0.875034 0.687701
1565.35 0.875034 0.687701
1565.48 0.875034 0.687701
1565.61 0.875034 0.687701
1565.75 0.875034 0.687701
1565.88 0.875034 0.687701
1566.01 0.875034 0.687701
1566.15 0.875034 0.687701
1566.28 0.875034 0.687701
1566.41 0.875034 0.687701
1566.54 0.875034 0.687701
1566.68 0.875034 0.687701
1566.81 0.875034 0.687701
1566.94 0.875034 0.687701
1567.08 0.875034 0.687701
1567.21 0.875034 0.687701
1567.34 0.875034 0.687701
1567.47 0.875034 0.687701
1567.61 0.875034 0.687701
1567.74 0.875034 0.687701
1567.87 0.875034 0.687701
1568.01 0.875034 0.687701
1568.14 0.875034 0.687701
1568.27 0.875034 0.687701
1568.4 0.875034 0.687701
1568.54 0.875034 0.687701
1568.67 0.875034 0.687701
1568.8 0.875034 0.687701
1568.94 0.875034 0.687701
1569.07 0.875034 0.687701
1569.2 0.875034 0.687701
1569.33 0.875034 0.687701
1569.47 0.875034 0.687701
1569.6 0.875034 0.687701
1569.73 0.875034 0.687701
1569.87 0.875034 0.687701
1570 0.875034 0.687701
1570.13 0.875034 0.687701
1570.26 0.875034 0.687701
1570.4 0.875034 0.687701
1570.53 0.875034 0.687701
1570.66 0.875034 0.687701
1570.8 0.875034 0.687701
1570.93 0.875034 0.687701
1571.06 0.875034 0.687701
1571.19 0.875034 0.687701
1571.33 0.875034 0.687701
1571.46 0.875034 0.687701
1571.59 0.875034 0.687701
1571.73 0.875034 0.687701
1571.86 0.875034 0.687701
1571.99 0.875034 0.687701
1572.12 0.875034 0.687701
1572.26 0.875034 0.687701
1572.39 0.875034 0.687701
1572.52 0.875034 0.687701
1572.66 0.875034 0.687701
1572.79 0.875034 0.687701
1572.92 0.875034 0.687701
1573.05 0.875034 0.687701
1573.19 0.875034 0.687701
1573.32 0.875034 0.687701
1573.45 0.875034 0.687701
1573.59 0.875034 0.687701
1573.72 0.875034 0.687701
1573.85 0.875034 0.687701
1573.98 0.875034 0.687702
1574.12 0.875034 0.687702
1574.25 0.875034 0.687702
1574.38 0.875034 0.687702
1574.52 0.875034 0.687702
1574.65 0.875034 0.687702
1574.78 0.875034 0.687702
1574.91 0.875034 0.687702
1575.05 0.875034 0.687702
1575.18 0.875035 0.687702
1575.31 0.875035 0.687702
1575.45 0.875035 0.687702
1575.58 0.875035 0.687702
1575.71 0.875035 0.687702
1575.84 0.875035 0.687702
1575.98 0.875035 0.687702
1576.11 0.875035 0.687702
1576.24 0.875035 0.687702
1576.38 0.875035 0.687702
1576.51 0.875035 0.687702
1576.64 0.875035 0.687702
1576.77 0.875035 0.687702
1576.91 0.875035 0.687702
1577.04 0.875035 0.687702
1577.17 0.875035 0.687702
1577.31 0.875035 0.687702
1577.44 0.875035 0.687702
1577.57 0.875035 0.687702
1577.7 0.875035 0.687702
1577.84 0.875035 0.687702
1577.97 0.875035 0.687702
1578.1 0.875035 0.687702
1578.24 0.875035 0.687702
1578.37 0.875035 0.687702
1578.5 0.875035 0.687702
1578.63 0.875035 0.687702
1578.77 0.875035 0.687702
1578.9 0.875035 0.687702
1579.03 0.875035 0.687702
1579.17 0.875035 0.687702
1579.3 0.875035 0.687702
1579.43 0.875035 0.687702
1579.56 0.875035 0.687702
1579.7 0.875035 0.687702
1579.83 0.875035 0.687702
1579.96 0.875035 0.687702
1580.1 0.875035 0.687702
1580.23 0.875035 0.687702
1580.36 0.875035 0.687702
1580.49 0.875035 0.687702
1580.63 0.875035 0.687702
1580.76 0.875035 0.687702
1580.89 0.875035 0.687702
1581.02 0.875035 0.687702
1581.16 0.875035 0.687702
1581.29 0.875035 0.687702
1581.42 0.875035 0.687702
1581.56 0.875035 0.687702
1581.69 0.875035 0.687702
1581.82 0.875035 0.687702
1581.95 0.875035 0.687702
1582.09 0.875035 0.687702
1582.22 0.875035 0.687702
1582.35 0.875035 0.687702
1582.49 0.875035 0.687702
1582.62 0.875035 0.687702
1582.75 0.875035 0.687702
1582.88 0.875035 0.687702
1583.02 0.875035 0.687702
1583.15 0.875035 0.687702
1583.28 0.875035 0.687702
1583.42 0.875035 0.687702
1583.55 0.875035 0.687702
1583.68 0.875035 0.687702
1583.81 0.875035 0.687702
1583.95 0.875035 0.687702
1584.08 0.875035 0.687702
1584.21 0.875035 0.687702
1584.35 0.875035 0.687702
1584.48 0.875035 0.687702
1584.61 0.875035 0.687702
1584.74 0.875035 0.687702
1584.88 0.875035 0.687702
1585.01 0.875035 0.687702
1585.14 0.875035 0.687702
1585.28 0.875035 0.687702
1585.41 0.875035 0.687702
1585.54 0.875035 0.687702
1585.67 0.875035 0.687702
1585.81 0.875035 0.687702
1585.94 0.875035 0.687702
1586.07 0.875035 0.687702
1586.21 0.875035 0.687702
1586.34 0.875035 0.687702
1586.47 0.875035 0.687702
1586.6 0.875035 0.687702
1586.74 0.875035 0.687702
1586.87 0.875035 0.687702
1587 0.875035 0.687702
1587.14 0.875035 0.687702
1587.27 0.875035 0.687702
1587.4 0.875035 0.687702
1587.53 0.875035 0.687702
1587.67 0.875035 0.687702
1587.8 0.875035 0.687702
1587.93 0.875035 0.687702
1588.07 0.875035 0.687702
1588.2 0.875035 0.687702
1588.33 0.875035 0.687702
1588.46 0.875035 0.687702
1588.6 0.875036 0.687702
1588.73 0.875036 0.687702
1588.86 0.875036 0.687702
1589 0.875036 0.687702
1589.13 0.875036 0.687702
1589.26 0.875036 0.687702
1589.39 0.875036 0.687702
1589.53 0.875036 0.687702
1589.66 0.875036 0.687702
1589.79 0.875036 0.687702
1589.93 0.875036 0.687702
1590.06 0.875036 0.687702
1590.19 0.875036 0.687702
1590.32 0.875036 0.687702
1590.46 0.875036 0.687702
1590.59 0.875036 0.687702
1590.72 0.875036 0.687702
1590.86 0.875036 0.687702
1590.99 0.875036 0.687702
1591.12 0.875036 0.687702
1591.25 0.875036 0.687702
1591.39 0.875036 0.687702
1591.52 0.875036 0.687702
1591.65 0.875036 0.687702
1591.79 0.875036 0.687702
1591.92 0.875036 0.687702
1592.05 0.875036 0.687702
1592.18 0.875036 0.687702
1592.32 0.875036 0.687702
1592.45 0.875036 0.687702
1592.58 0.875036 0.687702
1592.72 0.875036 0.687702
1592.85 0.875036 0.687702
1592.98 0.875036 0.687702
1593.11 0.875036 0.687702
1593.25 0.875036 0.687702
1593.38 0.875036 0.687702
1593.51 0.875036 0.687702
1593.65 0.875036 0.687702
1593.78 0.875036 0.687702
1593.91 0.875036 0.687702
1594.04 0.875036 0.687702
1594.18 0.875036 0.687702
1594.31 0.875036 0.687702
1594.44 0.875036 0.687702
1594.58 0.875036 0.687702
1594.71 0.875036 0.687702
1594.84 0.875036 0.687702
1594.97 0.875036 0.687702
1595.11 0.875036 0.687702
1595.24 0.875036 0.687702
1595.37 0.875036 0.687702
1595.51 0.875036 0.687702
1595.64 0.875036 0.687702
1595.77 0.875036 0.687702
1595.9 0.875036 0.687702
1596.04 0.875036 0.687702
1596.17 0.875036 0.687702
1596.3 0.875036 0.687702
1596.44 0.875036 0.687702
1596.57 0.875036 0.687702
1596.7 0.875036 0.687702
1596.83 0.875036 0.687702
1596.97 0.875036 0.687702
1597.1 0.875036 0.687702
1597.23 0.875036 0.687702
1597.37 0.875036 0.687702
1597.5 0.875036 0.687702
1597.63 0.875036 0.687702
1597.76 0.875036 0.687702
1597.9 0.875036 0.687702
1598.03 0.875036 0.687702
1598.16 0.875036 0.687702
1598.3 0.875036 0.687702
1598.43 0.875036 0.687702
1598.56 0.875036 0.687702
1598.69 0.875036 0.687702
1598.83 0.875036 0.687702
1598.96 0.875036 0.687702
1599.09 0.875036 0.687702
1599.23 0.875036 0.687702
1599.36 0.875036 0.687702
1599.49 0.875036 0.687702
1599.62 0.875036 0.687702
1599.76 0.875036 0.687702
1599.89 0.875036 0.687702
1600.02 0.875036 0.687702
1600.16 0.875036 0.687702
1600.29 0.875036 0.687702
1600.42 0.875036 0.687702
1600.55 0.875036 0.687702
1600.69 0.875036 0.687702
1600.82 0.875036 0.687702
1600.95 0.875036 0.687702
1601.09 0.875036 0.687702
1601.22 0.875036 0.687702
1601.35 0.875036 0.687702
1601.48 0.875036 0.687702
1601.62 0.875036 0.687702
1601.75 0.875036 0.687702
1601.88 0.875036 0.687702
1602.02 0.875036 0.687702
1602.15 0.875036 0.687702
1602.28 0.875037 0.687702
1602.41 0.875037 0.687702
1602.55 0.875037 0.687702
1602.68 0.875037 0.687702
1602.81 0.875037 0.687702
1602.95 0.875037 0.687702
1603.08 0.875037 0.687702
1603.21 0.875037 0.687702
1603.34 0.875037 0.687702
1603.48 0.875037 0.687702
1603.61 0.875037 0.687702
1603.74 0.875037 0.687702
1603.88 0.875037 0.687702
1604.01 0.875037 0.687702
1604.14 0.875037 0.687702
1604.27 0.875037 0.687702
1604.41 0.875037 0.687702
1604.54 0.875037 0.687702
1604.67 0.875037 0.687702
1604.81 0.875037 0.687702
1604.94 0.875037 0.687702
1605.07 0.875037 0.687702
1605.2 0.875037 0.687702
1605.34 0.875037 0.687702
1605.47 0.875037 0.687702
1605.6 0.875037 0.687702
1605.74 0.875037 0.687702
1605.87 0.875037 0.687702
1606 0.875037 0.687702
1606.13 0.875037 0.687702
1606.27 0.875037 0.687702
1606.4 0.875037 0.687702
1606.53 0.875037 0.687702
1606.67 0.875037 0.687702
1606.8 0.875037 0.687702
1606.93 0.875037 0.687702
1607.06 0.875037 0.687702
1607.2 0.875037 0.687702
1607.33 0.875037 0.687702
1607.46 0.875037 0.687702
1607.6 0.875037 0.687702
1607.73 0.875037 0.687702
1607.86 0.875037 0.687702
1607.99 0.875037 0.687702
1608.13 0.875037 0.687702
1608.26 0.875037 0.687702
1608.39 0.875037 0.687702
1608.53 0.875037 0.687702
1608.66 0.875037 0.687702
1608.79 0.875037 0.687702
1608.92 0.875037 0.687702
1609.06 0.875037 0.687702
1609.19 0.875037 0.687702
1609.32 0.875037 0.687702
1609.46 0.875037 0.687702
1609.59 0.875037 0.687702
1609.72 0.875037 0.687702
1609.85 0.875037 0.687702
1609.99 0.875037 0.687702
1610.12 0.875037 0.687702
1610.25 0.875037 0.687702
1610.39 0.875037 0.687702
1610.52 0.875037 0.687702
1610.65 0.875037 0.687702
1610.78 0.875037 0.687702
1610.92 0.875037 0.687702
1611.05 0.875037 0.687702
1611.18 0.875037 0.687702
1611.31 0.875037 0.687702
1611.45 0.875037 0.687702
1611.58 0.875037 0.687702
1611.71 0.875037 0.687702
1611.85 0.875037 0.687702
1611.98 0.875037 0.687702
1612.11 0.875037 0.687702
1612.24 0.875037 0.687702
1612.38 0.875037 0.687702
1612.51 0.875037 0.687702
1612.64 0.875037 0.687702
1612.78 0.875037 0.687702
1612.91 0.875037 0.687702
1613.04 0.875037 0.687702
1613.17 0.875037 0.687702
1613.31 0.875037 0.687702
1613.44 0.875037 0.687702
1613.57 0.875037 0.687702
1613.71 0.875037 0.687702
1613.84 0.875037 0.687702
1613.97 0.875037 0.687702
1614.1 0.875037 0.687702
1614.24 0.875037 0.687702
1614.37 0.875037 0.687702
1614.5 0.875037 0.687702
1614.64 0.875037 0.687702
1614.77 0.875037 0.687702
1614.9 0.875037 0.687702
1615.03 0.875037 0.687702
1615.17 0.875037 0.687702
1615.3 0.875037 0.687702
1615.43 0.875037 0.687702
1615.57 0.875037 0.687702
1615.7 0.875037 0.687702
1615.83 0.875037 0.687702
1615.96 0.875037 0.687702
1616.1 0.875037 0.687702
1616.23 0.875038 0.687702
1616.36 0.875038 0.687702
1616.5 0.875038 0.687702
1616.63 0.875038 0.687702
1616.76 0.875038 0.687702
1616.89 0.875038 0.687702
1617.03 0.875038 0.687702
1617.16 0.875038 0.687702
1617.29 0.875038 0.687702
1617.43 0.875038 0.687702
1617.56 0.875038 0.687702
1617.69 0.875038 0.687702
1617.82 0.875038 0.687702
1617.96 0.875038 0.687702
1618.09 0.875038 0.687702
1618.22 0.875038 0.687702
1618.36 0.875038 0.687702
1618.49 0.875038 0.687702
1618.62 0.875038 0.687702
1618.75 0.875038 0.687702
1618.89 0.875038 0.687702
1619.02 0.875038 0.687702
1619.15 0.875038 0.687702
1619.29 0.875038 0.687702
1619.42 0.875038 0.687702
1619.55 0.875038 0.687702
1619.68 0.875038 0.687702
1619.82 0.875038 0.687702
1619.95 0.875038 0.687702
1620.08 0.875038 0.687702
1620.22 0.875038 0.687702
1620.35 0.875038 0.687702
1620.48 0.875038 0.687703
1620.61 0.875038 0.687703
1620.75 0.875038 0.687703
1620.88 0.875038 0.687703
1621.01 0.875038 0.687703
1621.15 0.875038 0.687703
1621.28 0.875038 0.687703
1621.41 0.875038 0.687703
1621.54 0.875038 0.687703
1621.68 0.875038 0.687703
1621.81 0.875038 0.687703
1621.94 0.875038 0.687703
1622.08 0.875038 0.687703
1622.21 0.875038 0.687703
1622.34 0.875038 0.687703
1622.47 0.875038 0.687703
1622.61 0.875038 0.687703
1622.74 0.875038 0.687703
1622.87 0.875038 0.687703
1623.01 0.875038 0.687703
1623.14 0.875038 0.687703
1623.27 0.875038 0.687703
1623.4 0.875038 0.687703
1623.54 0.875038 0.687703
1623.67 0.875038 0.687703
1623.8 0.875038 0.687703
1623.94 0.875038 0.687703
1624.07 0.875038 0.687703
1624.2 0.875038 0.687703
1624.33 0.875038 0.687703
1624.47 0.875038 0.687703
1624.6 0.875038 0.687703
1624.73 0.875038 0.687703
1624.87 0.875038 0.687703
1625 0.875038 0.687703
1625.13 0.875038 0.687703
1625.26 0.875038 0.687703
1625.4 0.875038 0.687703
1625.53 0.875038 0.687703
1625.66 0.875038 0.687703
1625.8 0.875038 0.687703
1625.93 0.875038 0.687703
1626.06 0.875038 0.687703
1626.19 0.875038 0.687703
1626.33 0.875038 0.687703
1626.46 0.875038 0.687703
1626.59 0.875038 0.687703
1626.73 0.875038 0.687703
1626.86 0.875038 0.687703
1626.99 0.875038 0.687703
1627.12 0.875038 0.687703
1627.26 0.875038 0.687703
1627.39 0.875038 0.687703
1627.52 0.875038 0.687703
1627.66 0.875038 0.687703
1627.79 0.875038 0.687703
1627.92 0.875038 0.687703
1628.05 0.875038 0.687703
1628.19 0.875038 0.687703
1628.32 0.875038 0.687703
1628.45 0.875038 0.687703
1628.59 0.875038 0.687703
1628.72 0.875038 0.687703
1628.85 0.875038 0.687703
1628.98 0.875038 0.687703
1629.12 0.875038 0.687703
1629.25 0.875038 0.687703
1629.38 0.875038 0.687703
1629.52 0.875038 0.687703
1629.65 0.875038 0.687703
1629.78 0.875038 0.687703
1629.91 0.875038 0.687703
1630.05 0.875038 0.687703
1630.18 0.875038 0.687703
1630.31 0.875039 0.687703
1630.45 0.875039 0.687703
1630.58 0.875039 0.687703
1630.71 0.875039 0.687703
1630.84 0.875039 0.687703
1630.98 0.875039 0.687703
1631.11 0.875039 0.687703
1631.24 0.875039 0.687703
1631.38 0.875039 0.687703
1631.51 0.875039 0.687703
1631.64 0.875039 0.687703
1631.77 0.875039 0.687703
1631.91 0.875039 0.687703
1632.04 0.875039 0.687703
1632.17 0.875039 0.687703
1632.31 0.875039 0.687703
1632.44 0.875039 0.687703
1632.57 0.875039 0.687703
1632.7 0.875039 0.687703
1632.84 0.875039 0.687703
1632.97 0.875039 0.687703
1633.1 0.875039 0.687703
1633.24 0.875039 0.687703
1633.37 0.875039 0.687703
1633.5 0.875039 0.687703
1633.63 0.875039 0.687703
1633.77 0.875039 0.687703
1633.9 0.875039 0.687703
1634.03 0.875039 0.687703
1634.17 0.875039 0.687703
1634.3 0.875039 0.687703
1634.43 0.875039 0.687703
1634.56 0.875039 0.687703
1634.7 0.875039 0.687703
1634.83 0.875039 0.687703
1634.96 0.875039 0.687703
1635.1 0.875039 0.687703
1635.23 0.875039 0.687703
1635.36 0.875039 0.687703
1635.49 0.875039 0.687703
1635.63 0.875039 0.687703
1635.76 0.875039 0.687703
1635.89 0.875039 0.687703
1636.03 0.875039 0.687703
1636.16 0.875039 0.687703
1636.29 0.875039 0.687703
1636.42 0.875039 0.687703
1636.56 0.875039 0.687703
1636.69 0.875039 0.687703
1636.82 0.875039 0.687703
1636.96 0.875039 0.687703
1637.09 0.875039 0.687703
1637.22 0.875039 0.687703
1637.35 0.875039 0.687703
1637.49 0.875039 0.687703
1637.62 0.875039 0.687703
1637.75 0.875039 0.687703
1637.89 0.875039 0.687703
1638.02 0.875039 0.687703
1638.15 0.875039 0.687703
1638.28 0.875039 0.687703
1638.42 0.875039 0.687703
1638.55 0.875039 0.687703
1638.68 0.875039 0.687703
1638.82 0.875039 0.687703
1638.95 0.875039 0.687703
1639.08 0.875039 0.687703
1639.21 0.875039 0.687703
1639.35 0.875039 0.687703
1639.48 0.875039 0.687703
1639.61 0.875039 0.687703
1639.75 0.875039 0.687703
1639.88 0.875039 0.687703
1640.01 0.875039 0.687703
1640.14 0.875039 0.687703
1640.28 0.875039 0.687703
1640.41 0.875039 0.687703
1640.54 0.875039 0.687703
1640.68 0.875039 0.687703
1640.81 0.875039 0.687703
1640.94 0.875039 0.687703
1641.07 0.875039 0.687703
1641.21 0.875039 0.687703
1641.34 0.875039 0.687703
1641.47 0.875039 0.687703
1641.6 0.875039 0.687703
1641.74 0.875039 0.687703
1641.87 0.875039 0.687703
1642 0.875039 0.687703
1642.14 0.875039 0.687703
1642.27 0.875039 0.687703
1642.4 0.875039 0.687703
1642.53 0.875039 0.687703
1642.67 0.875039 0.687703
1642.8 0.875039 0.687703
1642.93 0.875039 0.687703
1643.07 0.875039 0.687703
1643.2 0.875039 0.687703
1643.33 0.875039 0.687703
1643.46 0.875039 0.687703
1643.6 0.875039 0.687703
1643.73 0.875039 0.687703
1643.86 0.875039 0.687703
1644 0.875039 0.687703
1644.13 0.875039 0.687703
1644.26 0.875039 0.687703
1644.39 0.875039 0.687703
1644.53 0.875039 0.687703
1644.66 0.875039 0.687703
1644.79 0.87504 0.687703
1644.93 0.87504 0.687703
1645.06 0.87504 0.687703
1645.19 0.87504 0.687703
1645.32 0.87504 0.687703
1645.46 0.87504 0.687703
1645.59 0.87504 0.687703
1645.72 0.87504 0.687703
1645.86 0.87504 0.687703
1645.99 0.87504 0.687703
1646.12 0.87504 0.687703
1646.25 0.87504 0.687703
1646.39 0.87504 0.687703
1646.52 0.87504 0.687703
1646.65 0.87504 0.687703
1646.79 0.87504 0.687703
1646.92 0.87504 0.687703
1647.05 0.87504 0.687703
1647.18 0.87504 0.687703
1647.32 0.87504 0.687703
1647.45 0.87504 0.687703
1647.58 0.87504 0.687703
1647.72 0.87504 0.687703
1647.85 0.87504 0.687703
1647.98 0.87504 0.687703
1648.11 0.87504 0.687703
1648.25 0.87504 0.687703
1648.38 0.87504 0.687703
1648.51 0.87504 0.687703
1648.65 0.87504 0.687703
1648.78 0.87504 0.687703
1648.91 0.87504 0.687703
1649.04 0.87504 0.687703
1649.18 0.87504 0.687703
1649.31 0.87504 0.687703
1649.44 0.87504 0.687703
1649.58 0.87504 0.687703
1649.71 0.87504 0.687703
1649.84 0.87504 0.687703
1649.97 0.87504 0.687703
1650.11 0.87504 0.687703
1650.24 0.87504 0.687703
1650.37 0.87504 0.687703
1650.51 0.87504 0.687703
1650.64 0.87504 0.687703
1650.77 0.87504 0.687703
1650.9 0.87504 0.687703
1651.04 0.87504 0.687703
1651.17 0.87504 0.687703
1651.3 0.87504 0.687703
1651.44 0.87504 0.687703
1651.57 0.87504 0.687703
1651.7 0.87504 0.687703
1651.83 0.87504 0.687703
1651.97 0.87504 0.687703
1652.1 0.87504 0.687703
1652.23 0.87504 0.687703
1652.37 0.87504 0.687703
1652.5 0.87504 0.687703
1652.63 0.87504 0.687703
1652.76 0.87504 0.687703
1652.9 0.87504 0.687703
1653.03 0.87504 0.687703
1653.16 0.87504 0.687703
1653.3 0.87504 0.687703
1653.43 0.87504 0.687703
1653.56 0.87504 0.687703
1653.69 0.87504 0.687703
1653.83 0.87504 0.687703
1653.96 0.87504 0.687703
1654.09 0.87504 0.687703
1654.23 0.87504 0.687703
1654.36 0.87504 0.687703
1654.49 0.87504 0.687703
1654.62 0.87504 0.687703
1654.76 0.87504 0.687703
1654.89 0.87504 0.687703
1655.02 0.87504 0.687703
1655.16 0.87504 0.687703
1655.29 0.87504 0.687703
1655.42 0.87504 0.687703
1655.55 0.87504 0.687703
1655.69 0.87504 0.687703
1655.82 0.87504 0.687703
1655.95 0.87504 0.687703
1656.09 0.87504 0.687703
1656.22 0.87504 0.687703
1656.35 0.87504 0.687703
1656.48 0.87504 0.687703
1656.62 0.87504 0.687703
1656.75 0.87504 0.687703
1656.88 0.87504 0.687703
1657.02 0.87504 0.687703
1657.15 0.87504 0.687703
1657.28 0.87504 0.687703
1657.41 0.87504 0.687703
1657.55 0.87504 0.687703
1657.68 0.87504 0.687703
1657.81 0.87504 0.687703
1657.95 0.87504 0.687703
1658.08 0.87504 0.687703
1658.21 0.87504 0.687703
1658.34 0.87504 0.687703
1658.48 0.87504 0.687703
1658.61 0.87504 0.687703
1658.74 0.87504 0.687703
1658.88 0.87504 0.687703
1659.01 0.87504 0.687703
1659.14 0.87504 0.687703
1659.27 0.87504 0.687703
1659.41 0.875041 0.687703
1659.54 0.875041 0.687703
1659.67 0.875041 0.687703
1659.81 0.875041 0.687703
1659.94 0.875041 0.687703
1660.07 0.875041 0.687703
1660.2 0.875041 0.687703
1660.34 0.875041 0.687703
1660.47 0.875041 0.687703
1660.6 0.875041 0.687703
1660.74 0.875041 0.687703
1660.87 0.875041 0.687703
1661 0.875041 0.687703
1661.13 0.875041 0.687703
1661.27 0.875041 0.687703
1661.4 0.875041 0.687703
1661.53 0.875041 0.687703
1661.67 0.875041 0.687703
1661.8 0.875041 0.687703
1661.93 0.875041 0.687703
1662.06 0.875041 0.687703
1662.2 0.875041 0.687703
1662.33 0.875041 0.687703
1662.46 0.875041 0.687703
1662.6 0.875041 0.687703
1662.73 0.875041 0.687703
1662.86 0.875041 0.687703
1662.99 0.875041 0.687703
1663.13 0.875041 0.687703
1663.26 0.875041 0.687703
1663.39 0.875041 0.687703
1663.53 0.875041 0.687703
1663.66 0.875041 0.687703
1663.79 0.875041 0.687703
1663.92 0.875041 0.687703
1664.06 0.875041 0.687703
1664.19 0.875041 0.687703
1664.32 0.875041 0.687703
1664.46 0.875041 0.687703
1664.59 0.875041 0.687703
1664.72 0.875041 0.687703
1664.85 0.875041 0.687703
1664.99 0.875041 0.687703
1665.12 0.875041 0.687703
1665.25 0.875041 0.687703
1665.39 0.875041 0.687703
1665.52 0.875041 0.687703
1665.65 0.875041 0.687703
1665.78 0.875041 0.687703
1665.92 0.875041 0.687703
1666.05 0.875041 0.687703
1666.18 0.875041 0.687703
1666.32 0.875041 0.687703
1666.45 0.875041 0.687703
1666.58 0.875041 0.687703
1666.71 0.875041 0.687703
1666.85 0.875041 0.687703
1666.98 0.875041 0.687703
1667.11 0.875041 0.687703
1667.25 0.875041 0.687703
1667.38 0.875041 0.687703
1667.51 0.875041 0.687703
1667.64 0.875041 0.687703
1667.78 0.875041 0.687703
1667.91 0.875041 0.687703
1668.04 0.875041 0.687703
1668.18 0.875041 0.687703
1668.31 0.875041 0.687703
1668.44 0.875041 0.687703
1668.57 0.875041 0.687703
1668.71 0.875041 0.687703
1668.84 0.875041 0.687703
1668.97 0.875041 0.687703
1669.11 0.875041 0.687703
1669.24 0.875041 0.687703
1669.37 0.875041 0.687703
1669.5 0.875041 0.687703
1669.64 0.875041 0.687703
1669.77 0.875041 0.687704
1669.9 0.875041 0.687704
1670.04 0.875041 0.687704
1670.17 0.875041 0.687704
1670.3 0.875041 0.687704
1670.43 0.875041 0.687704
1670.57 0.875041 0.687704
1670.7 0.875041 0.687704
1670.83 0.875041 0.687704
1670.97 0.875041 0.687704
1671.1 0.875041 0.687704
1671.23 0.875041 0.687704
1671.36 0.875041 0.687704
1671.5 0.875041 0.687704
1671.63 0.875041 0.687704
1671.76 0.875041 0.687704
1671.89 0.875041 0.687704
1672.03 0.875041 0.687704
1672.16 0.875041 0.687704
1672.29 0.875041 0.687704
1672.43 0.875041 0.687704
1672.56 0.875041 0.687704
1672.69 0.875041 0.687704
1672.82 0.875041 0.687704
1672.96 0.875041 0.687704
1673.09 0.875041 0.687704
1673.22 0.875041 0.687704
1673.36 0.875041 0.687704
1673.49 0.875041 0.687704
1673.62 0.875041 0.687704
1673.75 0.875041 0.687704
1673.89 0.875041 0.687704
1674.02 0.875041 0.687704
1674.15 0.875041 0.687704
1674.29 0.875041 0.687704
1674.42 0.875042 0.687704
1674.55 0.875042 0.687704
1674.68 0.875042 0.687704
1674.82 0.875042 0.687704
1674.95 0.875042 0.687704
1675.08 0.875042 0.687704
1675.22 0.875042 0.687704
1675.35 0.875042 0.687704
1675.48 0.875042 0.687704
1675.61 0.875042 0.687704
1675.75 0.875042 0.687704
1675.88 0.875042 0.687704
1676.01 0.875042 0.687704
1676.15 0.875042 0.687704
1676.28 0.875042 0.687704
1676.41 0.875042 0.687704
1676.54 0.875042 0.687704
1676.68 0.875042 0.687704
1676.81 0.875042 0.687704
1676.94 0.875042 0.687704
1677.08 0.875042 0.687704
1677.21 0.875042 0.687704
1677.34 0.875042 0.687704
1677.47 0.875042 0.687704
1677.61 0.875042 0.687704
1677.74 0.875042 0.687704
1677.87 0.875042 0.687704
1678.01 0.875042 0.687704
1678.14 0.875042 0.687704
1678.27 0.875042 0.687704
1678.4 0.875042 0.687704
1678.54 0.875042 0.687704
1678.67 0.875042 0.687704
1678.8 0.875042 0.687704
1678.94 0.875042 0.687704
1679.07 0.875042 0.687704
1679.2 0.875042 0.687704
1679.33 0.875042 0.687704
1679.47 0.875042 0.687704
1679.6 0.875042 0.687704
1679.73 0.875042 0.687704
1679.87 0.875042 0.687704
1680 0.875042 0.687704
1680.13 0.875042 0.687704
1680.26 0.875042 0.687704
1680.4 0.875042 0.687704
1680.53 0.875042 0.687704
1680.66 0.875042 0.687704
1680.8 0.875042 0.687704
1680.93 0.875042 0.687704
1681.06 0.875042 0.687704
1681.19 0.875042 0.687704
1681.33 0.875042 0.687704
1681.46 0.875042 0.687704
1681.59 0.875042 0.687704
1681.73 0.875042 0.687704
1681.86 0.875042 0.687704
1681.99 0.875042 0.687704
1682.12 0.875042 0.687704
1682.26 0.875042 0.687704
1682.39 0.875042 0.687704
1682.52 0.875042 0.687704
1682.66 0.875042 0.687704
1682.79 0.875042 0.687704
1682.92 0.875042 0.687704
1683.05 0.875042 0.687704
1683.19 0.875042 0.687704
1683.32 0.875042 0.687704
1683.45 0.875042 0.687704
1683.59 0.875042 0.687704
1683.72 0.875042 0.687704
1683.85 0.875042 0.687704
1683.98 0.875042 0.687704
1684.12 0.875042 0.687704
1684.25 0.875042 0.687704
1684.38 0.875042 0.687704
1684.52 0.875042 0.687704
1684.65 0.875042 0.687704
1684.78 0.875042 0.687704
1684.91 0.875042 0.687704
1685.05 0.875042 0.687704
1685.18 0.875042 0.687704
1685.31 0.875042 0.687704
1685.45 0.875042 0.687704
1685.58 0.875042 0.687704
1685.71 0.875042 0.687704
1685.84 0.875042 0.687704
1685.98 0.875042 0.687704
1686.11 0.875042 0.687704
1686.24 0.875042 0.687704
1686.38 0.875042 0.687704
1686.51 0.875042 0.687704
1686.64 0.875042 0.687704
1686.77 0.875042 0.687704
1686.91 0.875042 0.687704
1687.04 0.875042 0.687704
1687.17 0.875042 0.687704
1687.31 0.875042 0.687704
1687.44 0.875042 0.687704
1687.57 0.875042 0.687704
1687.7 0.875042 0.687704
1687.84 0.875042 0.687704
1687.97 0.875042 0.687704
1688.1 0.875042 0.687704
1688.24 0.875042 0.687704
1688.37 0.875042 0.687704
1688.5 0.875042 0.687704
1688.63 0.875042 0.687704
1688.77 0.875042 0.687704
1688.9 0.875042 0.687704
1689.03 0.875042 0.687704
1689.17 0.875042 0.687704
1689.3 0.875042 0.687704
1689.43 0.875042 0.687704
1689.56 0.875043 0.687704
1689.7 0.875043 0.687704
1689.83 0.875043 0.687704
1689.96 0.875043 0.687704
1690.1 0.875043 0.687704
1690.23 0.875043 0.687704
1690.36 0.875043 0.687704
1690.49 0.875043 0.687704
1690.63 0.875043 0.687704
1690.76 0.875043 0.687704
1690.89 0.875043 0.687704
1691.03 0.875043 0.687704
1691.16 0.875043 0.687704
1691.29 0.875043 0.687704
1691.42 0.875043 0.687704
1691.56 0.875043 0.687704
1691.69 0.875043 0.687704
1691.82 0.875043 0.687704
1691.96 0.875043 0.687704
1692.09 0.875043 0.687704
1692.22 0.875043 0.687704
1692.35 0.875043 0.687704
1692.49 0.875043 0.687704
1692.62 0.875043 0.687704
1692.75 0.875043 0.687704
1692.89 0.875043 0.687704
1693.02 0.875043 0.687704
1693.15 0.875043 0.687704
1693.28 0.875043 0.687704
1693.42 0.875043 0.687704
1693.55 0.875043 0.687704
1693.68 0.875043 0.687704
1693.82 0.875043 0.687704
1693.95 0.875043 0.687704
1694.08 0.875043 0.687704
1694.21 0.875043 0.687704
1694.35 0.875043 0.687704
1694.48 0.875043 0.687704
1694.61 0.875043 0.687704
1694.75 0.875043 0.687704
1694.88 0.875043 0.687704
1695.01 0.875043 0.687704
1695.14 0.875043 0.687704
1695.28 0.875043 0.687704
1695.41 0.875043 0.687704
1695.54 0.875043 0.687704
1695.68 0.875043 0.687704
1695.81 0.875043 0.687704
1695.94 0.875043 0.687704
1696.07 0.875043 0.687704
1696.21 0.875043 0.687704
1696.34 0.875043 0.687704
1696.47 0.875043 0.687704
1696.61 0.875043 0.687704
1696.74 0.875043 0.687704
1696.87 0.875043 0.687704
1697 0.875043 0.687704
1697.14 0.875043 0.687704
1697.27 0.875043 0.687704
1697.4 0.875043 0.687704
1697.54 0.875043 0.687704
1697.67 0.875043 0.687704
1697.8 0.875043 0.687704
1697.93 0.875043 0.687704
1698.07 0.875043 0.687704
1698.2 0.875043 0.687704
1698.33 0.875043 0.687704
1698.47 0.875043 0.687704
1698.6 0.875043 0.687704
1698.73 0.875043 0.687704
1698.86 0.875043 0.687704
1699 0.875043 0.687704
1699.13 0.875043 0.687704
1699.26 0.875043 0.687704
1699.4 0.875043 0.687704
1699.53 0.875043 0.687704
1699.66 0.875043 0.687704
1699.79 0.875043 0.687704
1699.93 0.875043 0.687704
1700.06 0.875043 0.687704
1700.19 0.875043 0.687704
1700.33 0.875043 0.687704
1700.46 0.875043 0.687704
1700.59 0.875043 0.687704
1700.72 0.875043 0.687704
1700.86 0.875043 0.687704
1700.99 0.875043 0.687704
1701.12 0.875043 0.687704
1701.26 0.875043 0.687704
1701.39 0.875043 0.687704
1701.52 0.875043 0.687704
1701.65 0.875043 0.687704
1701.79 0.875043 0.687704
1701.92 0.875043 0.687704
1702.05 0.875043 0.687704
1702.18 0.875043 0.687704
1702.32 0.875043 0.687704
1702.45 0.875043 0.687704
1702.58 0.875043 0.687704
1702.72 0.875043 0.687704
1702.85 0.875043 0.687704
1702.98 0.875043 0.687704
1703.11 0.875043 0.687704
1703.25 0.875043 0.687704
1703.38 0.875043 0.687704
1703.51 0.875043 0.687704
1703.65 0.875043 0.687704
1703.78 0.875043 0.687704
1703.91 0.875043 0.687704
1704.04 0.875043 0.687704
1704.18 0.875043 0.687704
1704.31 0.875043 0.687704
1704.44 0.875043 0.687704
1704.58 0.875043 0.687704
1704.71 0.875043 0.687704
1704.84 0.875043 0.687704
1704.97 0.875043 0.687704
1705.11 0.875044 0.687704
1705.24 0.875044 0.687704
1705.37 0.875044 0.687704
1705.51 0.875044 0.687704
1705.64 0.875044 0.687704
1705.77 0.875044 0.687704
1705.9 0.875044 0.687704
1706.04 0.875044 0.687704
1706.17 0.875044 0.687704
1706.3 0.875044 0.687704
1706.44 0.875044 0.687704
1706.57 0.875044 0.687704
1706.7 0.875044 0.687704
1706.83 0.875044 0.687704
1706.97 0.875044 0.687704
1707.1 0.875044 0.687704
1707.23 0.875044 0.687704
1707.37 0.875044 0.687704
1707.5 0.875044 0.687704
1707.63 0.875044 0.687704
1707.76 0.875044 0.687704
1707.9 0.875044 0.687704
1708.03 0.875044 0.687704
1708.16 0.875044 0.687704
1708.3 0.875044 0.687704
1708.43 0.875044 0.687704
1708.56 0.875044 0.687704
1708.69 0.875044 0.687704
1708.83 0.875044 0.687704
1708.96 0.875044 0.687704
1709.09 0.875044 0.687704
1709.23 0.875044 0.687704
1709.36 0.875044 0.687704
1709.49 0.875044 0.687704
1709.62 0.875044 0.687704
1709.76 0.875044 0.687704
1709.89 0.875044 0.687704
1710.02 0.875044 0.687704
1710.16 0.875044 0.687704
1710.29 0.875044 0.687704
1710.42 0.875044 0.687704
1710.55 0.875044 0.687704
1710.69 0.875044 0.687704
1710.82 0.875044 0.687704
1710.95 0.875044 0.687704
1711.09 0.875044 0.687704
1711.22 0.875044 0.687704
1711.35 0.875044 0.687704
1711.48 0.875044 0.687704
1711.62 0.875044 0.687704
1711.75 0.875044 0.687704
1711.88 0.875044 0.687704
1712.02 0.875044 0.687704
1712.15 0.875044 0.687704
1712.28 0.875044 0.687704
1712.41 0.875044 0.687704
1712.55 0.875044 0.687704
1712.68 0.875044 0.687704
1712.81 0.875044 0.687704
1712.95 0.875044 0.687704
1713.08 0.875044 0.687704
1713.21 0.875044 0.687704
1713.34 0.875044 0.687704
1713.48 0.875044 0.687704
1713.61 0.875044 0.687704
1713.74 0.875044 0.687704
1713.88 0.875044 0.687704
1714.01 0.875044 0.687704
1714.14 0.875044 0.687704
1714.27 0.875044 0.687704
1714.41 0.875044 0.687704
1714.54 0.875044 0.687704
1714.67 0.875044 0.687704
1714.81 0.875044 0.687704
1714.94 0.875044 0.687704
1715.07 0.875044 0.687704
1715.2 0.875044 0.687704
1715.34 0.875044 0.687704
1715.47 0.875044 0.687704
1715.6 0.875044 0.687704
1715.74 0.875044 0.687704
1715.87 0.875044 0.687704
1716 0.875044 0.687704
1716.13 0.875044 0.687704
1716.27 0.875044 0.687704
1716.4 0.875044 0.687704
1716.53 0.875044 0.687704
1716.67 0.875044 0.687704
1716.8 0.875044 0.687704
1716.93 0.875044 0.687704
1717.06 0.875044 0.687704
1717.2 0.875044 0.687704
1717.33 0.875044 0.687704
1717.46 0.875044 0.687704
1717.6 0.875044 0.687704
1717.73 0.875044 0.687704
1717.86 0.875044 0.687704
1717.99 0.875044 0.687704
1718.13 0.875044 0.687704
1718.26 0.875044 0.687704
1718.39 0.875044 0.687704
1718.53 0.875044 0.687704
1718.66 0.875044 0.687704
1718.79 0.875044 0.687704
1718.92 0.875044 0.687704
1719.06 0.875044 0.687704
1719.19 0.875044 0.687704
1719.32 0.875044 0.687704
1719.46 0.875044 0.687704
1719.59 0.875044 0.687704
1719.72 0.875044 0.687704
1719.85 0.875044 0.687704
1719.99 0.875044 0.687704
1720.12 0.875044 0.687704
1720.25 0.875044 0.687704
1720.39 0.875044 0.687704
1720.52 0.875044 0.687704
1720.65 0.875044 0.687704
1720.78 0.875045 0.687704
1720.92 0.875045 0.687704
1721.05 0.875045 0.687704
1721.18 0.875045 0.687704
1721.32 0.875045 0.687704
1721.45 0.875045 0.687704
1721.58 0.875045 0.687704
1721.71 0.875045 0.687704
1721.85 0.875045 0.687704
1721.98 0.875045 0.687704
1722.11 0.875045 0.687704
1722.25 0.875045 0.687705
1722.38 0.875045 0.687705
1722.51 0.875045 0.687705
1722.64 0.875045 0.687705
1722.78 0.875045 0.687705
1722.91 0.875045 0.687705
1723.04 0.875045 0.687705
1723.18 0.875045 0.687705
1723.31 0.875045 0.687705
1723.44 0.875045 0.687705
1723.57 0.875045 0.687705
1723.71 0.875045 0.687705
1723.84 0.875045 0.687705
1723.97 0.875045 0.687705
1724.11 0.875045 0.687705
1724.24 0.875045 0.687705
1724.37 0.875045 0.687705
1724.5 0.875045 0.687705
1724.64 0.875045 0.687705
1724.77 0.875045 0.687705
1724.9 0.875045 0.687705
1725.04 0.875045 0.687705
1725.17 0.875045 0.687705
1725.3 0.875045 0.687705
1725.43 0.875045 0.687705
1725.57 0.875045 0.687705
1725.7 0.875045 0.687705
1725.83 0.875045 0.687705
1725.97 0.875045 0.687705
1726.1 0.875045 0.687705
1726.23 0.875045 0.687705
1726.36 0.875045 0.687705
1726.5 0.875045 0.687705
1726.63 0.875045 0.687705
1726.76 0.875045 0.687705
1726.9 0.875045 0.687705
1727.03 0.875045 0.687705
1727.16 0.875045 0.687705
1727.29 0.875045 0.687705
1727.43 0.875045 0.687705
1727.56 0.875045 0.687705
1727.69 0.875045 0.687705
1727.83 0.875045 0.687705
1727.96 0.875045 0.687705
1728.09 0.875045 0.687705
1728.22 0.875045 0.687705
1728.36 0.875045 0.687705
1728.49 0.875045 0.687705
1728.62 0.875045 0.687705
1728.76 0.875045 0.687705
1728.89 0.875045 0.687705
1729.02 0.875045 0.687705
1729.15 0.875045 0.687705
1729.29 0.875045 0.687705
1729.42 0.875045 0.687705
1729.55 0.875045 0.687705
1729.69 0.875045 0.687705
1729.82 0.875045 0.687705
1729.95 0.875045 0.687705
1730.08 0.875045 0.687705
1730.22 0.875045 0.687705
1730.35 0.875045 0.687705
1730.48 0.875045 0.687705
1730.62 0.875045 0.687705
1730.75 0.875045 0.687705
1730.88 0.875045 0.687705
1731.01 0.875045 0.687705
1731.15 0.875045 0.687705
1731.28 0.875045 0.687705
1731.41 0.875045 0.687705
1731.55 0.875045 0.687705
1731.68 0.875045 0.687705
1731.81 0.875045 0.687705
1731.94 0.875045 0.687705
1732.08 0.875045 0.687705
1732.21 0.875045 0.687705
1732.34 0.875045 0.687705
1732.47 0.875045 0.687705
1732.61 0.875045 0.687705
1732.74 0.875045 0.687705
1732.87 0.875045 0.687705
1733.01 0.875045 0.687705
1733.14 0.875045 0.687705
1733.27 0.875045 0.687705
1733.4 0.875045 0.687705
1733.54 0.875045 0.687705
1733.67 0.875045 0.687705
1733.8 0.875045 0.687705
1733.94 0.875045 0.687705
1734.07 0.875045 0.687705
1734.2 0.875045 0.687705
1734.33 0.875045 0.687705
1734.47 0.875045 0.687705
1734.6 0.875045 0.687705
1734.73 0.875045 0.687705
1734.87 0.875045 0.687705
1735 0.875045 0.687705
1735.13 0.875045 0.687705
1735.26 0.875045 0.687705
1735.4 0.875045 0.687705
1735.53 0.875045 0.687705
1735.66 0.875045 0.687705
1735.8 0.875045 0.687705
1735.93 0.875045 0.687705
1736.06 0.875045 0.687705
1736.19 0.875045 0.687705
1736.33 0.875045 0.687705
1736.46 0.875045 0.687705
1736.59 0.875045 0.687705
1736.73 0.875045 0.687705
1736.86 0.875046 0.687705
1736.99 0.875046 0.687705
1737.12 0.875046 0.687705
1737.26 0.875046 0.687705
1737.39 0.875046 0.687705
1737.52 0.875046 0.687705
1737.66 0.875046 0.687705
1737.79 0.875046 0.687705
1737.92 0.875046 0.687705
1738.05 0.875046 0.687705
1738.19 0.875046 0.687705
1738.32 0.875046 0.687705
1738.45 0.875046 0.687705
1738.59 0.875046 0.687705
1738.72 0.875046 0.687705
1738.85 0.875046 0.687705
1738.98 0.875046 0.687705
1739.12 0.875046 0.687705
1739.25 0.875046 0.687705
1739.38 0.875046 0.687705
1739.52 0.875046 0.687705
1739.65 0.875046 0.687705
1739.78 0.875046 0.687705
1739.91 0.875046 0.687705
1740.05 0.875046 0.687705
1740.18 0.875046 0.687705
1740.31 0.875046 0.687705
1740.45 0.875046 0.687705
1740.58 0.875046 0.687705
1740.71 0.875046 0.687705
1740.84 0.875046 0.687705
1740.98 0.875046 0.687705
1741.11 0.875046 0.687705
1741.24 0.875046 0.687705
1741.38 0.875046 0.687705
1741.51 0.875046 0.687705
1741.64 0.875046 0.687705
1741.77 0.875046 0.687705
1741.91 0.875046 0.687705
1742.04 0.875046 0.687705
1742.17 0.875046 0.687705
1742.31 0.875046 0.687705
1742.44 0.875046 0.687705
1742.57 0.875046 0.687705
1742.7 0.875046 0.687705
1742.84 0.875046 0.687705
1742.97 0.875046 0.687705
1743.1 0.875046 0.687705
1743.24 0.875046 0.687705
1743.37 0.875046 0.687705
1743.5 0.875046 0.687705
1743.63 0.875046 0.687705
1743.77 0.875046 0.687705
1743.9 0.875046 0.687705
1744.03 0.875046 0.687705
1744.17 0.875046 0.687705
1744.3 0.875046 0.687705
1744.43 0.875046 0.687705
1744.56 0.875046 0.687705
1744.7 0.875046 0.687705
1744.83 0.875046 0.687705
1744.96 0.875046 0.687705
1745.1 0.875046 0.687705
1745.23 0.875046 0.687705
1745.36 0.875046 0.687705
1745.49 0.875046 0.687705
1745.63 0.875046 0.687705
1745.76 0.875046 0.687705
1745.89 0.875046 0.687705
1746.03 0.875046 0.687705
1746.16 0.875046 0.687705
1746.29 0.875046 0.687705
1746.42 0.875046 0.687705
1746.56 0.875046 0.687705
1746.69 0.875046 0.687705
1746.82 0.875046 0.687705
1746.96 0.875046 0.687705
1747.09 0.875046 0.687705
1747.22 0.875046 0.687705
1747.35 0.875046 0.687705
1747.49 0.875046 0.687705
1747.62 0.875046 0.687705
1747.75 0.875046 0.687705
1747.89 0.875046 0.687705
1748.02 0.875046 0.687705
1748.15 0.875046 0.687705
1748.28 0.875046 0.687705
1748.42 0.875046 0.687705
1748.55 0.875046 0.687705
1748.68 0.875046 0.687705
1748.82 0.875046 0.687705
1748.95 0.875046 0.687705
1749.08 0.875046 0.687705
1749.21 0.875046 0.687705
1749.35 0.875046 0.687705
1749.48 0.875046 0.687705
1749.61 0.875046 0.687705
1749.75 0.875046 0.687705
1749.88 0.875046 0.687705
1750.01 0.875046 0.687705
1750.14 0.875046 0.687705
1750.28 0.875046 0.687705
1750.41 0.875046 0.687705
1750.54 0.875046 0.687705
1750.68 0.875046 0.687705
1750.81 0.875046 0.687705
1750.94 0.875046 0.687705
1751.07 0.875046 0.687705
1751.21 0.875046 0.687705
1751.34 0.875046 0.687705
1751.47 0.875046 0.687705
1751.61 0.875046 0.687705
1751.74 0.875046 0.687705
1751.87 0.875046 0.687705
1752 0.875046 0.687705
1752.14 0.875046 0.687705
1752.27 0.875046 0.687705
1752.4 0.875046 0.687705
1752.54 0.875046 0.687705
1752.67 0.875046 0.687705
1752.8 0.875046 0.687705
1752.93 0.875046 0.687705
1753.07 0.875046 0.687705
1753.2 0.875046 0.687705
1753.33 0.875047 0.687705
1753.47 0.875047 0.687705
1753.6 0.875047 0.687705
1753.73 0.875047 0.687705
1753.86 0.875047 0.687705
1754 0.875047 0.687705
1754.13 0.875047 0.687705
1754.26 0.875047 0.687705
1754.4 0.875047 0.687705
1754.53 0.875047 0.687705
1754.66 0.875047 0.687705
1754.79 0.875047 0.687705
1754.93 0.875047 0.687705
1755.06 0.875047 0.687705
1755.19 0.875047 0.687705
1755.33 0.875047 0.687705
1755.46 0.875047 0.687705
1755.59 0.875047 0.687705
1755.72 0.875047 0.687705
1755.86 0.875047 0.687705
1755.99 0.875047 0.687705
1756.12 0.875047 0.687705
1756.26 0.875047 0.687705
1756.39 0.875047 0.687705
1756.52 0.875047 0.687705
1756.65 0.875047 0.687705
1756.79 0.875047 0.687705
1756.92 0.875047 0.687705
1757.05 0.875047 0.687705
1757.19 0.875047 0.687705
1757.32 0.875047 0.687705
1757.45 0.875047 0.687705
1757.58 0.875047 0.687705
1757.72 0.875047 0.687705
1757.85 0.875047 0.687705
1757.98 0.875047 0.687705
1758.12 0.875047 0.687705
1758.25 0.875047 0.687705
1758.38 0.875047 0.687705
1758.51 0.875047 0.687705
1758.65 0.875047 0.687705
1758.78 0.875047 0.687705
1758.91 0.875047 0.687705
1759.05 0.875047 0.687705
1759.18 0.875047 0.687705
1759.31 0.875047 0.687705
1759.44 0.875047 0.687705
1759.58 0.875047 0.687705
1759.71 0.875047 0.687705
1759.84 0.875047 0.687705
1759.98 0.875047 0.687705
1760.11 0.875047 0.687705
1760.24 0.875047 0.687705
1760.37 0.875047 0.687705
1760.51 0.875047 0.687705
1760.64 0.875047 0.687705
1760.77 0.875047 0.687705
1760.91 0.875047 0.687705
1761.04 0.875047 0.687705
1761.17 0.875047 0.687705
1761.3 0.875047 0.687705
1761.44 0.875047 0.687705
1761.57 0.875047 0.687705
1761.7 0.875047 0.687705
1761.83 0.875047 0.687705
1761.97 0.875047 0.687705
1762.1 0.875047 0.687705
1762.23 0.875047 0.687705
1762.37 0.875047 0.687705
1762.5 0.875047 0.687705
1762.63 0.875047 0.687705
1762.76 0.875047 0.687705
1762.9 0.875047 0.687705
1763.03 0.875047 0.687705
1763.16 0.875047 0.687705
1763.3 0.875047 0.687705
1763.43 0.875047 0.687705
1763.56 0.875047 0.687705
1763.69 0.875047 0.687705
1763.83 0.875047 0.687705
1763.96 0.875047 0.687705
1764.09 0.875047 0.687705
1764.23 0.875047 0.687705
1764.36 0.875047 0.687705
1764.49 0.875047 0.687705
1764.62 0.875047 0.687705
1764.76 0.875047 0.687705
1764.89 0.875047 0.687705
1765.02 0.875047 0.687705
1765.16 0.875047 0.687705
1765.29 0.875047 0.687705
1765.42 0.875047 0.687705
1765.55 0.875047 0.687705
1765.69 0.875047 0.687705
1765.82 0.875047 0.687705
1765.95 0.875047 0.687705
1766.09 0.875047 0.687705
1766.22 0.875047 0.687705
1766.35 0.875047 0.687705
1766.48 0.875047 0.687705
1766.62 0.875047 0.687705
1766.75 0.875047 0.687705
1766.88 0.875047 0.687705
1767.02 0.875047 0.687705
1767.15 0.875047 0.687705
1767.28 0.875047 0.687705
1767.41 0.875047 0.687705
1767.55 0.875047 0.687705
1767.68 0.875047 0.687705
1767.81 0.875047 0.687705
1767.95 0.875047 0.687705
1768.08 0.875047 0.687705
1768.21 0.875047 0.687705
1768.34 0.875047 0.687705
1768.48 0.875047 0.687705
1768.61 0.875047 0.687705
1768.74 0.875047 0.687705
1768.88 0.875047 0.687705
1769.01 0.875047 0.687705
1769.14 0.875047 0.687705
1769.27 0.875047 0.687705
1769.41 0.875047 0.687705
1769.54 0.875047 0.687705
1769.67 0.875047 0.687705
1769.81 0.875047 0.687705
1769.94 0.875048 0.687705
1770.07 0.875048 0.687705
1770.2 0.875048 0.687705
1770.34 0.875048 0.687705
1770.47 0.875048 0.687705
1770.6 0.875048 0.687705
1770.74 0.875048 0.687705
1770.87 0.875048 0.687705
1771 0.875048 0.687705
1771.13 0.875048 0.687705
1771.27 0.875048 0.687705
1771.4 0.875048 0.687705
1771.53 0.875048 0.687705
1771.67 0.875048 0.687705
1771.8 0.875048 0.687705
1771.93 0.875048 0.687705
1772.06 0.875048 0.687705
1772.2 0.875048 0.687705
1772.33 0.875048 0.687705
1772.46 0.875048 0.687705
1772.6 0.875048 0.687705
1772.73 0.875048 0.687705
1772.86 0.875048 0.687705
1772.99 0.875048 0.687705
1773.13 0.875048 0.687705
1773.26 0.875048 0.687705
1773.39 0.875048 0.687705
1773.53 0.875048 0.687705
1773.66 0.875048 0.687705
1773.79 0.875048 0.687705
1773.92 0.875048 0.687705
1774.06 0.875048 0.687705
1774.19 0.875048 0.687705
1774.32 0.875048 0.687705
1774.46 0.875048 0.687705
1774.59 0.875048 0.687705
1774.72 0.875048 0.687705
1774.85 0.875048 0.687705
1774.99 0.875048 0.687705
1775.12 0.875048 0.687705
1775.25 0.875048 0.687705
1775.39 0.875048 0.687705
1775.52 0.875048 0.687705
1775.65 0.875048 0.687705
1775.78 0.875048 0.687705
1775.92 0.875048 0.687705
1776.05 0.875048 0.687705
1776.18 0.875048 0.687705
1776.32 0.875048 0.687705
1776.45 0.875048 0.687705
1776.58 0.875048 0.687705
1776.71 0.875048 0.687705
1776.85 0.875048 0.687705
1776.98 0.875048 0.687705
1777.11 0.875048 0.687705
1777.25 0.875048 0.687705
1777.38 0.875048 0.687705
1777.51 0.875048 0.687705
1777.64 0.875048 0.687705
1777.78 0.875048 0.687705
1777.91 0.875048 0.687705
1778.04 0.875048 0.687706
1778.18 0.875048 0.687706
1778.31 0.875048 0.687706
1778.44 0.875048 0.687706
1778.57 0.875048 0.687706
1778.71 0.875048 0.687706
1778.84 0.875048 0.687706
1778.97 0.875048 0.687706
1779.11 0.875048 0.687706
1779.24 0.875048 0.687706
1779.37 0.875048 0.687706
1779.5 0.875048 0.687706
1779.64 0.875048 0.687706
1779.77 0.875048 0.687706
1779.9 0.875048 0.687706
1780.04 0.875048 0.687706
1780.17 0.875048 0.687706
1780.3 0.875048 0.687706
1780.43 0.875048 0.687706
1780.57 0.875048 0.687706
1780.7 0.875048 0.687706
1780.83 0.875048 0.687706
1780.97 0.875048 0.687706
1781.1 0.875048 0.687706
1781.23 0.875048 0.687706
1781.36 0.875048 0.687706
1781.5 0.875048 0.687706
1781.63 0.875048 0.687706
1781.76 0.875048 0.687706
1781.9 0.875048 0.687706
1782.03 0.875048 0.687706
1782.16 0.875048 0.687706
1782.29 0.875048 0.687706
1782.43 0.875048 0.687706
1782.56 0.875048 0.687706
1782.69 0.875048 0.687706
1782.83 0.875048 0.687706
1782.96 0.875048 0.687706
1783.09 0.875048 0.687706
1783.22 0.875048 0.687706
1783.36 0.875048 0.687706
1783.49 0.875048 0.687706
1783.62 0.875048 0.687706
1783.76 0.875048 0.687706
1783.89 0.875048 0.687706
1784.02 0.875048 0.687706
1784.15 0.875048 0.687706
1784.29 0.875048 0.687706
1784.42 0.875048 0.687706
1784.55 0.875048 0.687706
1784.69 0.875048 0.687706
1784.82 0.875048 0.687706
1784.95 0.875048 0.687706
1785.08 0.875048 0.687706
1785.22 0.875048 0.687706
1785.35 0.875048 0.687706
1785.48 0.875048 0.687706
1785.62 0.875048 0.687706
1785.75 0.875048 0.687706
1785.88 0.875048 0.687706
1786.01 0.875048 0.687706
1786.15 0.875048 0.687706
1786.28 0.875048 0.687706
1786.41 0.875048 0.687706
1786.55 0.875048 0.687706
1786.68 0.875048 0.687706
1786.81 0.875048 0.687706
1786.94 0.875049 0.687706
1787.08 0.875049 0.687706
1787.21 0.875049 0.687706
1787.34 0.875049 0.687706
1787.48 0.875049 0.687706
1787.61 0.875049 0.687706
1787.74 0.875049 0.687706
1787.87 0.875049 0.687706
1788.01 0.875049 0.687706
1788.14 0.875049 0.687706
1788.27 0.875049 0.687706
1788.41 0.875049 0.687706
1788.54 0.875049 0.687706
1788.67 0.875049 0.687706
1788.8 0.875049 0.687706
1788.94 0.875049 0.687706
1789.07 0.875049 0.687706
1789.2 0.875049 0.687706
1789.34 0.875049 0.687706
1789.47 0.875049 0.687706
1789.6 0.875049 0.687706
1789.73 0.875049 0.687706
1789.87 0.875049 0.687706
1790 0.875049 0.687706
1790.13 0.875049 0.687706
1790.27 0.875049 0.687706
1790.4 0.875049 0.687706
1790.53 0.875049 0.687706
1790.66 0.875049 0.687706
1790.8 0.875049 0.687706
1790.93 0.875049 0.687706
1791.06 0.875049 0.687706
1791.19 0.875049 0.687706
1791.33 0.875049 0.687706
1791.46 0.875049 0.687706
1791.59 0.875049 0.687706
1791.73 0.875049 0.687706
1791.86 0.875049 0.687706
1791.99 0.875049 0.687706
1792.12 0.875049 0.687706
1792.26 0.875049 0.687706
1792.39 0.875049 0.687706
1792.52 0.875049 0.687706
1792.66 0.875049 0.687706
1792.79 0.875049 0.687706
1792.92 0.875049 0.687706
1793.05 0.875049 0.687706
1793.19 0.875049 0.687706
1793.32 0.875049 0.687706
1793.45 0.875049 0.687706
1793.59 0.875049 0.687706
1793.72 0.875049 0.687706
1793.85 0.875049 0.687706
1793.98 0.875049 0.687706
1794.12 0.875049 0.687706
1794.25 0.875049 0.687706
1794.38 0.875049 0.687706
1794.52 0.875049 0.687706
1794.65 0.875049 0.687706
1794.78 0.875049 0.687706
1794.91 0.875049 0.687706
1795.05 0.875049 0.687706
1795.18 0.875049 0.687706
1795.31 0.875049 0.687706
1795.45 0.875049 0.687706
1795.58 0.875049 0.687706
1795.71 0.875049 0.687706
1795.84 0.875049 0.687706
1795.98 0.875049 0.687706
1796.11 0.875049 0.687706
1796.24 0.875049 0.687706
1796.38 0.875049 0.687706
1796.51 0.875049 0.687706
1796.64 0.875049 0.687706
1796.77 0.875049 0.687706
1796.91 0.875049 0.687706
1797.04 0.875049 0.687706
1797.17 0.875049 0.687706
1797.31 0.875049 0.687706
1797.44 0.875049 0.687706
1797.57 0.875049 0.687706
1797.7 0.875049 0.687706
1797.84 0.875049 0.687706
1797.97 0.875049 0.687706
1798.1 0.875049 0.687706
1798.24 0.875049 0.687706
1798.37 0.875049 0.687706
1798.5 0.875049 0.687706
1798.63 0.875049 0.687706
1798.77 0.875049 0.687706
1798.9 0.875049 0.687706
1799.03 0.875049 0.687706
1799.17 0.875049 0.687706
1799.3 0.875049 0.687706
1799.43 0.875049 0.687706
1799.56 0.875049 0.687706
1799.7 0.875049 0.687706
1799.83 0.875049 0.687706
1799.96 0.875049 0.687706
1800.1 0.875049 0.687706
1800.23 0.875049 0.687706
1800.36 0.875049 0.687706
1800.49 0.875049 0.687706
1800.63 0.875049 0.687706
1800.76 0.875049 0.687706
1800.89 0.875049 0.687706
1801.03 0.875049 0.687706
1801.16 0.875049 0.687706
1801.29 0.875049 0.687706
1801.42 0.875049 0.687706
1801.56 0.875049 0.687706
1801.69 0.875049 0.687706
1801.82 0.875049 0.687706
1801.96 0.875049 0.687706
1802.09 0.875049 0.687706
1802.22 0.875049 0.687706
1802.35 0.875049 0.687706
1802.49 0.875049 0.687706
1802.62 0.875049 0.687706
1802.75 0.875049 0.687706
1802.89 0.875049 0.687706
1803.02 0.875049 0.687706
1803.15 0.875049 0.687706
1803.28 0.875049 0.687706
1803.42 0.875049 0.687706
1803.55 0.875049 0.687706
1803.68 0.875049 0.687706
1803.82 0.875049 0.687706
1803.95 0.875049 0.687706
1804.08 0.875049 0.687706
1804.21 0.875049 0.687706
1804.35 0.87505 0.687706
1804.48 0.87505 0.687706
1804.61 0.87505 0.687706
1804.75 0.87505 0.687706
1804.88 0.87505 0.687706
1805.01 0.87505 0.687706
1805.14 0.87505 0.687706
1805.28 0.87505 0.687706
1805.41 0.87505 0.687706
1805.54 0.87505 0.687706
1805.68 0.87505 0.687706
1805.81 0.87505 0.687706
1805.94 0.87505 0.687706
1806.07 0.87505 0.687706
1806.21 0.87505 0.687706
1806.34 0.87505 0.687706
1806.47 0.87505 0.687706
1806.61 0.87505 0.687706
1806.74 0.87505 0.687706
1806.87 0.87505 0.687706
1807 0.87505 0.687706
1807.14 0.87505 0.687706
1807.27 0.87505 0.687706
1807.4 0.87505 0.687706
1807.54 0.87505 0.687706
1807.67 0.87505 0.687706
1807.8 0.87505 0.687706
1807.93 0.87505 0.687706
1808.07 0.87505 0.687706
1808.2 0.87505 0.687706
1808.33 0.87505 0.687706
1808.47 0.87505 0.687706
1808.6 0.87505 0.687706
1808.73 0.87505 0.687706
1808.86 0.87505 0.687706
1809 0.87505 0.687706
1809.13 0.87505 0.687706
1809.26 0.87505 0.687706
1809.4 0.87505 0.687706
1809.53 0.87505 0.687706
1809.66 0.87505 0.687706
1809.79 0.87505 0.687706
1809.93 0.87505 0.687706
1810.06 0.87505 0.687706
1810.19 0.87505 0.687706
1810.33 0.87505 0.687706
1810.46 0.87505 0.687706
1810.59 0.87505 0.687706
1810.72 0.87505 0.687706
1810.86 0.87505 0.687706
1810.99 0.87505 0.687706
1811.12 0.87505 0.687706
1811.26 0.87505 0.687706
1811.39 0.87505 0.687706
1811.52 0.87505 0.687706
1811.65 0.87505 0.687706
1811.79 0.87505 0.687706
1811.92 0.87505 0.687706
1812.05 0.87505 0.687706
1812.19 0.87505 0.687706
1812.32 0.87505 0.687706
1812.45 0.87505 0.687706
1812.58 0.87505 0.687706
1812.72 0.87505 0.687706
1812.85 0.87505 0.687706
1812.98 0.87505 0.687706
1813.12 0.87505 0.687706
1813.25 0.87505 0.687706
1813.38 0.87505 0.687706
1813.51 0.87505 0.687706
1813.65 0.87505 0.687706
1813.78 0.87505 0.687706
1813.91 0.87505 0.687706
1814.05 0.87505 0.687706
1814.18 0.87505 0.687706
1814.31 0.87505 0.687706
1814.44 0.87505 0.687706
1814.58 0.87505 0.687706
1814.71 0.87505 0.687706
1814.84 0.87505 0.687706
1814.98 0.87505 0.687706
1815.11 0.87505 0.687706
1815.24 0.87505 0.687706
1815.37 0.87505 0.687706
1815.51 0.87505 0.687706
1815.64 0.87505 0.687706
1815.77 0.87505 0.687706
1815.91 0.87505 0.687706
1816.04 0.87505 0.687706
1816.17 0.87505 0.687706
1816.3 0.87505 0.687706
1816.44 0.87505 0.687706
1816.57 0.87505 0.687706
1816.7 0.87505 0.687706
1816.84 0.87505 0.687706
1816.97 0.87505 0.687706
1817.1 0.87505 0.687706
1817.23 0.87505 0.687706
1817.37 0.87505 0.687706
1817.5 0.87505 0.687706
1817.63 0.87505 0.687706
1817.77 0.87505 0.687706
1817.9 0.87505 0.687706
1818.03 0.87505 0.687706
1818.16 0.87505 0.687706
1818.3 0.87505 0.687706
1818.43 0.87505 0.687706
1818.56 0.87505 0.687706
1818.7 0.87505 0.687706
1818.83 0.87505 0.687706
1818.96 0.87505 0.687706
1819.09 0.87505 0.687706
1819.23 0.87505 0.687706
1819.36 0.87505 0.687706
1819.49 0.87505 0.687706
1819.63 0.87505 0.687706
1819.76 0.87505 0.687706
1819.89 0.87505 0.687706
1820.02 0.87505 0.687706
1820.16 0.87505 0.687706
1820.29 0.87505 0.687706
1820.42 0.87505 0.687706
1820.56 0.87505 0.687706
1820.69 0.87505 0.687706
1820.82 0.87505 0.687706
1820.95 0.87505 0.687706
1821.09 0.87505 0.687706
1821.22 0.87505 0.687706
1821.35 0.87505 0.687706
1821.48 0.87505 0.687706
1821.62 0.87505 0.687706
1821.75 0.87505 0.687706
1821.88 0.87505 0.687706
1822.02 0.875051 0.687706
1822.15 0.875051 0.687706
1822.28 0.875051 0.687706
1822.41 0.875051 0.687706
1822.55 0.875051 0.687706
1822.68 0.875051 0.687706
1822.81 0.875051 0.687706
1822.95 0.875051 0.687706
1823.08 0.875051 0.687706
1823.21 0.875051 0.687706
1823.34 0.875051 0.687706
1823.48 0.875051 0.687706
1823.61 0.875051 0.687706
1823.74 0.875051 0.687706
1823.88 0.875051 0.687706
1824.01 0.875051 0.687706
1824.14 0.875051 0.687706
1824.27 0.875051 0.687706
1824.41 0.875051 0.687706
1824.54 0.875051 0.687706
1824.67 0.875051 0.687706
1824.81 0.875051 0.687706
1824.94 0.875051 0.687706
1825.07 0.875051 0.687706
1825.2 0.875051 0.687706
1825.34 0.875051 0.687706
1825.47 0.875051 0.687706
1825.6 0.875051 0.687706
1825.74 0.875051 0.687706
1825.87 0.875051 0.687706
1826 0.875051 0.687706
1826.13 0.875051 0.687706
1826.27 0.875051 0.687706
1826.4 0.875051 0.687706
1826.53 0.875051 0.687706
1826.67 0.875051 0.687706
1826.8 0.875051 0.687706
1826.93 0.875051 0.687706
1827.06 0.875051 0.687706
1827.2 0.875051 0.687706
1827.33 0.875051 0.687706
1827.46 0.875051 0.687706
1827.6 0.875051 0.687706
1827.73 0.875051 0.687706
1827.86 0.875051 0.687706
1827.99 0.875051 0.687706
1828.13 0.875051 0.687706
1828.26 0.875051 0.687706
1828.39 0.875051 0.687706
1828.53 0.875051 0.687706
1828.66 0.875051 0.687706
1828.79 0.875051 0.687706
1828.92 0.875051 0.687706
1829.06 0.875051 0.687706
1829.19 0.875051 0.687706
1829.32 0.875051 0.687706
1829.46 0.875051 0.687706
1829.59 0.875051 0.687706
1829.72 0.875051 0.687706
1829.85 0.875051 0.687706
1829.99 0.875051 0.687706
1830.12 0.875051 0.687706
1830.25 0.875051 0.687706
1830.39 0.875051 0.687706
1830.52 0.875051 0.687706
1830.65 0.875051 0.687706
1830.78 0.875051 0.687706
1830.92 0.875051 0.687706
1831.05 0.875051 0.687706
1831.18 0.875051 0.687706
1831.32 0.875051 0.687706
1831.45 0.875051 0.687706
1831.58 0.875051 0.687706
1831.71 0.875051 0.687706
1831.85 0.875051 0.687706
1831.98 0.875051 0.687706
1832.11 0.875051 0.687706
1832.25 0.875051 0.687706
1832.38 0.875051 0.687706
1832.51 0.875051 0.687706
1832.64 0.875051 0.687706
1832.78 0.875051 0.687706
1832.91 0.875051 0.687706
1833.04 0.875051 0.687706
1833.18 0.875051 0.687706
1833.31 0.875051 0.687706
1833.44 0.875051 0.687706
1833.57 0.875051 0.687706
1833.71 0.875051 0.687706
1833.84 0.875051 0.687706
1833.97 0.875051 0.687706
1834.11 0.875051 0.687706
1834.24 0.875051 0.687706
1834.37 0.875051 0.687706
1834.5 0.875051 0.687706
1834.64 0.875051 0.687706
1834.77 0.875051 0.687706
1834.9 0.875051 0.687706
1835.04 0.875051 0.687706
1835.17 0.875051 0.687706
1835.3 0.875051 0.687706
1835.43 0.875051 0.687706
1835.57 0.875051 0.687706
1835.7 0.875051 0.687706
1835.83 0.875051 0.687706
1835.97 0.875051 0.687706
1836.1 0.875051 0.687706
1836.23 0.875051 0.687706
1836.36 0.875051 0.687706
1836.5 0.875051 0.687706
1836.63 0.875051 0.687706
1836.76 0.875051 0.687706
1836.9 0.875051 0.687706
1837.03 0.875051 0.687706
1837.16 0.875051 0.687706
1837.29 0.875051 0.687706
1837.43 0.875051 0.687706
1837.56 0.875051 0.687706
1837.69 0.875051 0.687707
1837.83 0.875051 0.687707
1837.96 0.875051 0.687707
1838.09 0.875051 0.687707
1838.22 0.875051 0.687707
1838.36 0.875051 0.687707
1838.49 0.875051 0.687707
1838.62 0.875051 0.687707
1838.76 0.875051 0.687707
1838.89 0.875051 0.687707
1839.02 0.875051 0.687707
1839.15 0.875051 0.687707
1839.29 0.875051 0.687707
1839.42 0.875051 0.687707
1839.55 0.875051 0.687707
1839.69 0.875051 0.687707
1839.82 0.875051 0.687707
1839.95 0.875052 0.687707
1840.08 0.875052 0.687707
1840.22 0.875052 0.687707
1840.35 0.875052 0.687707
1840.48 0.875052 0.687707
1840.62 0.875052 0.687707
1840.75 0.875052 0.687707
1840.88 0.875052 0.687707
1841.01 0.875052 0.687707
1841.15 0.875052 0.687707
1841.28 0.875052 0.687707
1841.41 0.875052 0.687707
1841.55 0.875052 0.687707
1841.68 0.875052 0.687707
1841.81 0.875052 0.687707
1841.94 0.875052 0.687707
1842.08 0.875052 0.687707
1842.21 0.875052 0.687707
1842.34 0.875052 0.687707
1842.48 0.875052 0.687707
1842.61 0.875052 0.687707
1842.74 0.875052 0.687707
1842.87 0.875052 0.687707
1843.01 0.875052 0.687707
1843.14 0.875052 0.687707
1843.27 0.875052 0.687707
1843.41 0.875052 0.687707
1843.54 0.875052 0.687707
1843.67 0.875052 0.687707
1843.8 0.875052 0.687707
1843.94 0.875052 0.687707
1844.07 0.875052 0.687707
1844.2 0.875052 0.687707
1844.34 0.875052 0.687707
1844.47 0.875052 0.687707
1844.6 0.875052 0.687707
1844.73 0.875052 0.687707
1844.87 0.875052 0.687707
1845 0.875052 0.687707
1845.13 0.875052 0.687707
1845.27 0.875052 0.687707
1845.4 0.875052 0.687707
1845.53 0.875052 0.687707
1845.66 0.875052 0.687707
1845.8 0.875052 0.687707
1845.93 0.875052 0.687707
1846.06 0.875052 0.687707
1846.2 0.875052 0.687707
1846.33 0.875052 0.687707
1846.46 0.875052 0.687707
1846.59 0.875052 0.687707
1846.73 0.875052 0.687707
1846.86 0.875052 0.687707
1846.99 0.875052 0.687707
1847.13 0.875052 0.687707
1847.26 0.875052 0.687707
1847.39 0.875052 0.687707
1847.52 0.875052 0.687707
1847.66 0.875052 0.687707
1847.79 0.875052 0.687707
1847.92 0.875052 0.687707
1848.06 0.875052 0.687707
1848.19 0.875052 0.687707
1848.32 0.875052 0.687707
1848.45 0.875052 0.687707
1848.59 0.875052 0.687707
1848.72 0.875052 0.687707
1848.85 0.875052 0.687707
1848.99 0.875052 0.687707
1849.12 0.875052 0.687707
1849.25 0.875052 0.687707
1849.38 0.875052 0.687707
1849.52 0.875052 0.687707
1849.65 0.875052 0.687707
1849.78 0.875052 0.687707
1849.92 0.875052 0.687707
1850.05 0.875052 0.687707
1850.18 0.875052 0.687707
1850.31 0.875052 0.687707
1850.45 0.875052 0.687707
1850.58 0.875052 0.687707
1850.71 0.875052 0.687707
1850.84 0.875052 0.687707
1850.98 0.875052 0.687707
1851.11 0.875052 0.687707
1851.24 0.875052 0.687707
1851.38 0.875052 0.687707
1851.51 0.875052 0.687707
1851.64 0.875052 0.687707
1851.77 0.875052 0.687707
1851.91 0.875052 0.687707
1852.04 0.875052 0.687707
1852.17 0.875052 0.687707
1852.31 0.875052 0.687707
1852.44 0.875052 0.687707
1852.57 0.875052 0.687707
1852.7 0.875052 0.687707
1852.84 0.875052 0.687707
1852.97 0.875052 0.687707
1853.1 0.875052 0.687707
1853.24 0.875052 0.687707
1853.37 0.875052 0.687707
1853.5 0.875052 0.687707
1853.63 0.875052 0.687707
1853.77 0.875052 0.687707
1853.9 0.875052 0.687707
1854.03 0.875052 0.687707
1854.17 0.875052 0.687707
1854.3 0.875052 0.687707
1854.43 0.875052 0.687707
1854.56 0.875052 0.687707
1854.7 0.875052 0.687707
1854.83 0.875052 0.687707
1854.96 0.875052 0.687707
1855.1 0.875052 0.687707
1855.23 0.875052 0.687707
1855.36 0.875052 0.687707
1855.49 0.875052 0.687707
1855.63 0.875052 0.687707
1855.76 0.875052 0.687707
1855.89 0.875052 0.687707
1856.03 0.875052 0.687707
1856.16 0.875052 0.687707
1856.29 0.875052 0.687707
1856.42 0.875052 0.687707
1856.56 0.875052 0.687707
1856.69 0.875052 0.687707
1856.82 0.875052 0.687707
1856.96 0.875052 0.687707
1857.09 0.875052 0.687707
1857.22 0.875052 0.687707
1857.35 0.875052 0.687707
1857.49 0.875052 0.687707
1857.62 0.875052 0.687707
1857.75 0.875052 0.687707
1857.89 0.875052 0.687707
1858.02 0.875052 0.687707
1858.15 0.875052 0.687707
1858.28 0.875052 0.687707
1858.42 0.875053 0.687707
1858.55 0.875053 0.687707
1858.68 0.875053 0.687707
1858.82 0.875053 0.687707
1858.95 0.875053 0.687707
1859.08 0.875053 0.687707
1859.21 0.875053 0.687707
1859.35 0.875053 0.687707
1859.48 0.875053 0.687707
1859.61 0.875053 0.687707
1859.75 0.875053 0.687707
1859.88 0.875053 0.687707
1860.01 0.875053 0.687707
1860.14 0.875053 0.687707
1860.28 0.875053 0.687707
1860.41 0.875053 0.687707
1860.54 0.875053 0.687707
1860.68 0.875053 0.687707
1860.81 0.875053 0.687707
1860.94 0.875053 0.687707
1861.07 0.875053 0.687707
1861.21 0.875053 0.687707
1861.34 0.875053 0.687707
1861.47 0.875053 0.687707
1861.61 0.875053 0.687707
1861.74 0.875053 0.687707
1861.87 0.875053 0.687707
1862 0.875053 0.687707
1862.14 0.875053 0.687707
1862.27 0.875053 0.687707
1862.4 0.875053 0.687707
1862.54 0.875053 0.687707
1862.67 0.875053 0.687707
1862.8 0.875053 0.687707
1862.93 0.875053 0.687707
1863.07 0.875053 0.687707
1863.2 0.875053 0.687707
1863.33 0.875053 0.687707
1863.47 0.875053 0.687707
1863.6 0.875053 0.687707
1863.73 0.875053 0.687707
1863.86 0.875053 0.687707
1864 0.875053 0.687707
1864.13 0.875053 0.687707
1864.26 0.875053 0.687707
1864.4 0.875053 0.687707
1864.53 0.875053 0.687707
1864.66 0.875053 0.687707
1864.79 0.875053 0.687707
1864.93 0.875053 0.687707
1865.06 0.875053 0.687707
1865.19 0.875053 0.687707
1865.33 0.875053 0.687707
1865.46 0.875053 0.687707
1865.59 0.875053 0.687707
1865.72 0.875053 0.687707
1865.86 0.875053 0.687707
1865.99 0.875053 0.687707
1866.12 0.875053 0.687707
1866.26 0.875053 0.687707
1866.39 0.875053 0.687707
1866.52 0.875053 0.687707
1866.65 0.875053 0.687707
1866.79 0.875053 0.687707
1866.92 0.875053 0.687707
1867.05 0.875053 0.687707
1867.19 0.875053 0.687707
1867.32 0.875053 0.687707
1867.45 0.875053 0.687707
1867.58 0.875053 0.687707
1867.72 0.875053 0.687707
1867.85 0.875053 0.687707
1867.98 0.875053 0.687707
1868.12 0.875053 0.687707
1868.25 0.875053 0.687707
1868.38 0.875053 0.687707
1868.51 0.875053 0.687707
1868.65 0.875053 0.687707
1868.78 0.875053 0.687707
1868.91 0.875053 0.687707
1869.05 0.875053 0.687707
1869.18 0.875053 0.687707
1869.31 0.875053 0.687707
1869.44 0.875053 0.687707
1869.58 0.875053 0.687707
1869.71 0.875053 0.687707
1869.84 0.875053 0.687707
1869.98 0.875053 0.687707
1870.11 0.875053 0.687707
1870.24 0.875053 0.687707
1870.37 0.875053 0.687707
1870.51 0.875053 0.687707
1870.64 0.875053 0.687707
1870.77 0.875053 0.687707
1870.91 0.875053 0.687707
1871.04 0.875053 0.687707
1871.17 0.875053 0.687707
1871.3 0.875053 0.687707
1871.44 0.875053 0.687707
1871.57 0.875053 0.687707
1871.7 0.875053 0.687707
1871.84 0.875053 0.687707
1871.97 0.875053 0.687707
1872.1 0.875053 0.687707
1872.23 0.875053 0.687707
1872.37 0.875053 0.687707
1872.5 0.875053 0.687707
1872.63 0.875053 0.687707
1872.77 0.875053 0.687707
1872.9 0.875053 0.687707
1873.03 0.875053 0.687707
1873.16 0.875053 0.687707
1873.3 0.875053 0.687707
1873.43 0.875053 0.687707
1873.56 0.875053 0.687707
1873.7 0.875053 0.687707
1873.83 0.875053 0.687707
1873.96 0.875053 0.687707
1874.09 0.875053 0.687707
1874.23 0.875053 0.687707
1874.36 0.875053 0.687707
1874.49 0.875053 0.687707
1874.63 0.875053 0.687707
1874.76 0.875053 0.687707
1874.89 0.875053 0.687707
1875.02 0.875053 0.687707
1875.16 0.875053 0.687707
1875.29 0.875053 0.687707
1875.42 0.875053 0.687707
1875.56 0.875053 0.687707
1875.69 0.875053 0.687707
1875.82 0.875053 0.687707
1875.95 0.875053 0.687707
1876.09 0.875053 0.687707
1876.22 0.875053 0.687707
1876.35 0.875053 0.687707
1876.49 0.875053 0.687707
1876.62 0.875053 0.687707
1876.75 0.875053 0.687707
1876.88 0.875053 0.687707
1877.02 0.875053 0.687707
1877.15 0.875054 0.687707
1877.28 0.875054 0.687707
1877.42 0.875054 0.687707
1877.55 0.875054 0.687707
1877.68 0.875054 0.687707
1877.81 0.875054 0.687707
1877.95 0.875054 0.687707
1878.08 0.875054 0.687707
1878.21 0.875054 0.687707
1878.35 0.875054 0.687707
1878.48 0.875054 0.687707
1878.61 0.875054 0.687707
1878.74 0.875054 0.687707
1878.88 0.875054 0.687707
1879.01 0.875054 0.687707
1879.14 0.875054 0.687707
1879.28 0.875054 0.687707
1879.41 0.875054 0.687707
1879.54 0.875054 0.687707
1879.67 0.875054 0.687707
1879.81 0.875054 0.687707
1879.94 0.875054 0.687707
1880.07 0.875054 0.687707
1880.2 0.875054 0.687707
1880.34 0.875054 0.687707
1880.47 0.875054 0.687707
1880.6 0.875054 0.687707
1880.74 0.875054 0.687707
1880.87 0.875054 0.687707
1881 0.875054 0.687707
1881.13 0.875054 0.687707
1881.27 0.875054 0.687707
1881.4 0.875054 0.687707
1881.53 0.875054 0.687707
1881.67 0.875054 0.687707
1881.8 0.875054 0.687707
1881.93 0.875054 0.687707
1882.06 0.875054 0.687707
1882.2 0.875054 0.687707
1882.33 0.875054 0.687707
1882.46 0.875054 0.687707
1882.6 0.875054 0.687707
1882.73 0.875054 0.687707
1882.86 0.875054 0.687707
1882.99 0.875054 0.687707
1883.13 0.875054 0.687707
1883.26 0.875054 0.687707
1883.39 0.875054 0.687707
1883.53 0.875054 0.687707
1883.66 0.875054 0.687707
1883.79 0.875054 0.687707
1883.92 0.875054 0.687707
1884.06 0.875054 0.687707
1884.19 0.875054 0.687707
1884.32 0.875054 0.687707
1884.46 0.875054 0.687707
1884.59 0.875054 0.687707
1884.72 0.875054 0.687707
1884.85 0.875054 0.687707
1884.99 0.875054 0.687707
1885.12 0.875054 0.687707
1885.25 0.875054 0.687707
1885.39 0.875054 0.687707
1885.52 0.875054 0.687707
1885.65 0.875054 0.687707
1885.78 0.875054 0.687707
1885.92 0.875054 0.687707
1886.05 0.875054 0.687707
1886.18 0.875054 0.687707
1886.32 0.875054 0.687707
1886.45 0.875054 0.687707
1886.58 0.875054 0.687707
1886.71 0.875054 0.687707
1886.85 0.875054 0.687707
1886.98 0.875054 0.687707
1887.11 0.875054 0.687707
1887.25 0.875054 0.687707
1887.38 0.875054 0.687707
1887.51 0.875054 0.687707
1887.64 0.875054 0.687707
1887.78 0.875054 0.687707
1887.91 0.875054 0.687707
1888.04 0.875054 0.687707
1888.18 0.875054 0.687707
1888.31 0.875054 0.687707
1888.44 0.875054 0.687707
1888.57 0.875054 0.687707
1888.71 0.875054 0.687707
1888.84 0.875054 0.687707
1888.97 0.875054 0.687707
1889.11 0.875054 0.687707
1889.24 0.875054 0.687707
1889.37 0.875054 0.687707
1889.5 0.875054 0.687707
1889.64 0.875054 0.687707
1889.77 0.875054 0.687707
1889.9 0.875054 0.687707
1890.04 0.875054 0.687707
1890.17 0.875054 0.687707
1890.3 0.875054 0.687707
1890.43 0.875054 0.687707
1890.57 0.875054 0.687707
1890.7 0.875054 0.687707
1890.83 0.875054 0.687707
1890.97 0.875054 0.687707
1891.1 0.875054 0.687707
1891.23 0.875054 0.687707
1891.36 0.875054 0.687707
1891.5 0.875054 0.687707
1891.63 0.875054 0.687707
1891.76 0.875054 0.687707
1891.9 0.875054 0.687707
1892.03 0.875054 0.687707
1892.16 0.875054 0.687707
1892.29 0.875054 0.687707
1892.43 0.875054 0.687707
1892.56 0.875054 0.687707
1892.69 0.875054 0.687707
1892.83 0.875054 0.687707
1892.96 0.875054 0.687707
1893.09 0.875054 0.687707
1893.22 0.875054 0.687707
1893.36 0.875054 0.687707
1893.49 0.875054 0.687707
1893.62 0.875054 0.687707
1893.76 0.875054 0.687707
1893.89 0.875054 0.687707
1894.02 0.875054 0.687707
1894.15 0.875054 0.687707
1894.29 0.875054 0.687707
1894.42 0.875054 0.687707
1894.55 0.875054 0.687707
1894.69 0.875054 0.687707
1894.82 0.875054 0.687707
1894.95 0.875054 0.687707
1895.08 0.875054 0.687707
1895.22 0.875054 0.687707
1895.35 0.875054 0.687707
1895.48 0.875054 0.687707
1895.62 0.875054 0.687707
1895.75 0.875054 0.687707
1895.88 0.875054 0.687707
1896.01 0.875054 0.687707


